Numerical Solution of Free Stochastic Differential Equations

This paper derives a free analog of the Euler-Maruyama method (fEMM) to numerically approximate solutions of free stochastic differential equations (fSDEs). Simply speaking fSDEs are stochastic differential equations in the context of non-commutative random variables (e.g. large random matrices). By applying the theory of multiple operator integrals we derive a free It\^{o} formula from Taylor expansion of operator valued functions. Iterating the free It\^{o} formula allows to motivate and define fEMM. Then we consider weak and strong convergence in the fSDE setting and prove strong convergence order of $\frac{1}{2}$ and weak convergence order of ${1}$. Numerical examples support the theoretical results and show solutions for equations where no analytical solution is known.

==> CIR/CIR-100-hist.dat <==
0.7451930264327647
0.752654247058978
0.7641716419748119
0.7756048394732213
0.7773227306058776
0.7812816645189012
0.7883636343860911
0.799019211699232
0.803835642563955
0.8113126664716444
0.8167674089773317
0.81847486315068
0.8295939845458496
0.8309933716638697
0.8329626862614092
0.8397887966547062
0.8490479842244054
0.8512948191889317
0.8604041881896569
0.8632321076552112
0.8720975732194601
0.8736653222701796
0.8815878851761902
0.8872109192264945
0.89078963380074
0.8922982030527813
0.8953444132376623
0.9040519503940312
0.9065587264488699
0.9088815609886844
0.9181238040536004
0.9281299758997494
0.9318289363786845
0.9344454535714869
0.941928876765204
0.9433190442872469
0.9458533965350727
0.953312820038582
0.9596046053944948
0.9647410094964914
0.9706993260693098
0.9739867316546591
0.982913153040334
0.985841926685708
0.9859079625653627
0.9940654542164798
1.0003559078310855
1.0068195236335962
1.0075669836252095
1.0150375491157477
1.016196132682581
1.0207885562960866
1.0283850270430734
1.0326011320057777
1.0342813387523453
1.0404767697880986
1.0514079050055256
1.0540995005787521
1.055267221878292
1.059554553755564
1.0698741447924887
1.0722038684681572
1.0783677970283487
1.0812649869287942
1.0864233388714273
1.0913982443179047
1.0926371783667597
1.0969142789278181
1.1028028893267134
1.1081668296844833
1.1163121710123345
1.119182201037277
1.1313549403117973
1.1348465857963264
1.1423033011849144
1.1525951046001819
1.1607982687141931
1.16609476430727
1.1694649635570735
1.1786312556639171
1.1820710023641388
1.1862828513114545
1.1978534168482387
1.1994954598518837
1.2023565006071535
1.2058142056641816
1.2204444503967062
1.227394913368813
1.2369873233547526
1.2399920336925299
1.2507013126389648
1.2546171682765126
1.2632497057321557
1.2685173762922275
1.2869516454068275
1.297520049970303
1.3037769895891884
1.3138280175564272
1.3397730501561056
1.3547538640400698

==> CIR/CIR-4000-hist.dat <==
0.42145587488054437
0.48876306200706676
0.494188464287216
0.5198287055682086
0.5399865661904742
0.5603730579044944
0.591422708290707
0.6013931009944596
0.6172584035691371
0.6422425520267616
0.6560346185688818
0.6785961323842847
0.7044645765842402
0.7354753518426181
0.7461974869355918
0.7700207868037703
0.8093104585712385
0.8151750761633153
0.838943084813086
0.8474509992701846
0.868897448441612
0.897616652098515
0.920074751676967
0.9359593038267999
0.9510662501734595
0.9701775675657662
0.9784165162692252
0.9916036791272669
1.0087147626493511
1.0348317197774717
1.0749493946695787
1.0837697645308564
1.109217646408268
1.1549286139565904
1.1596062152404294
1.1658333870947073
1.1776107932877968
1.1859092367691544
1.22763393197564
1.244626471885419
1.268351239267066
1.2720023079239973
1.28874441678342
1.3023036002364754
1.3197469057478917
1.3777642437744428
1.4083895984381207
1.4287446848701812
1.4683738611452604
1.4772653117339183
1.4899578323072744
1.5198085122568117
1.5309532775210657
1.5530795495626524
1.5658668066696062
1.603395460878153
1.6449852638721514
1.6876498797796031
1.7032241326494342
1.7257128075120678
1.7762165584912342
1.8160946612785482
1.8214495040068481
1.8490706452776142
1.8587497189953264
1.8685960352689537
1.9170655213138348
1.9559396386228431
1.9915096031624602
2.0216137515189643
2.0698354558729855
2.087318356252071
2.1278683487110825
2.1539300595085824
2.1784048399476
2.215342103369147
2.231659972475701
2.273854864086373
2.3163126425304266
2.3847565305766683
2.4206721008418794
2.441414354724443
2.4666557295695184
2.527398978933696
2.5821764597377257
2.6105479922700408
2.6273436360912505
2.7156792782710486
2.732538625660224
2.778318168243914
2.7831707331380726
2.830545805652239
2.8724055990055795
2.984473836547158
3.0608771890547923
3.1178438266469026
3.2052324198447675
3.237463019317065
3.3435476350824676
3.4279015629580094

==> CIR/CIR-Strong.dat <==
9.765625e-04 8.314109e-03 3.125000e-02 9.765625e-04
3.906250e-03 1.626392e-02 6.250000e-02 3.906250e-03
7.812500e-03 2.324398e-02 8.838835e-02 7.812500e-03
1.562500e-02 3.281029e-02 1.250000e-01 1.562500e-02

==> CIR/CIR-Weak.dat <==
4.882812e-04 6.770597e-05 2.209709e-02 4.882812e-04
9.765625e-04 2.643145e-04 3.125000e-02 9.765625e-04
1.953125e-03 3.541600e-04 4.419417e-02 1.953125e-03
3.906250e-03 6.971150e-04 6.250000e-02 3.906250e-03
7.812500e-03 1.460548e-03 8.838835e-02 7.812500e-03
1.562500e-02 2.827223e-03 1.250000e-01 1.562500e-02

==> CIR/Weak-CIR-20-4-28-500.dat <==
2.441406e-04 9.447970e-05 1.562500e-02 2.441406e-04
4.882812e-04 1.271495e-04 2.209709e-02 4.882812e-04
9.765625e-04 4.399171e-04 3.125000e-02 9.765625e-04
1.953125e-03 2.087922e-04 4.419417e-02 1.953125e-03
3.906250e-03 1.049114e-03 6.250000e-02 3.906250e-03
7.812500e-03 1.782958e-03 8.838835e-02 7.812500e-03
1.562500e-02 2.937981e-03 1.250000e-01 1.562500e-02

==> GEOI/GEOI-100-hist.dat <==
0.5685412686149052
0.5753762805606631
0.5945065903441287
0.6105816453463062
0.6176118833211072
0.6342855991464169
0.6397872189130874
0.6459431925557678
0.6670453507825442
0.6705430527235429
0.6885842292149534
0.7032345933548443
0.7138213053171928
0.7180532117084374
0.723504067615632
0.7339384419827261
0.750634438312348
0.7578667330933118
0.7650988008433236
0.7722377058518892
0.7768987769918897
0.7907000666719728
0.7916678166995077
0.8111403393105513
0.8126991256487183
0.815669882778406
0.8324547507236604
0.8397693555534387
0.8423243807111768
0.8548337440174845
0.8570069307421935
0.8648808971725658
0.8734263582519622
0.8818341578551734
0.8943773850617859
0.9113357403751873
0.9181958575170065
0.9272208618043641
0.9369990584948593
0.9410445075628293
0.9558524286165415
0.968364149920945
0.9751175835862081
0.9875519761198263
0.9975328569004411
1.0031802145726452
1.0083209051201156
1.0245110138400992
1.037564627637266
1.05054372651968
1.055138431188676
1.0662686901891996
1.0863272020393566
1.1023017587888362
1.1058857908436766
1.1088355077009056
1.1199878547215412
1.135715726424159
1.1532267942962868
1.161846775416047
1.1670414698534228
1.173406236622934
1.1788227073806676
1.1850363345232342
1.2052905328879093
1.2146037131230811
1.224950618938293
1.2382279813714938
1.2613347757064866
1.2686562454420127
1.2857503376460393
1.2889822179426191
1.3064142516750696
1.3195348562906222
1.33630239784861
1.3601083460641774
1.374823709487058
1.379544588384915
1.4036517590508575
1.422590900600066
1.4334965250060843
1.4397894397165958
1.4752419062852467
1.4814404126759262
1.515869164180022
1.5339743987488696
1.547482628523324
1.56917126413324
1.605377441598727
1.6178200088869368
1.6550013660136293
1.659427131295817
1.7043573080707977
1.7188118529113274
1.7373790771885795
1.7508719643517383
1.788239338761365
1.8527978920391197
1.8656241809840768
1.9382754611591466

==> GEOI/GEOI-1024-hist.dat <==
0.2342213364949154
0.26724835592582796
0.2815301180120155
0.28976900269588574
0.2928757706718003
0.3133339771424961
0.3455269433803985
0.3582384107924586
0.3721439861898236
0.3922826877601597
0.41123147419015915
0.4240498000381221
0.4667799686621824
0.46993906123750134
0.5087476553507184
0.5187192662649993
0.5343431309385838
0.5435151962622822
0.5882534816098425
0.6055978599780678
0.6176941786987993
0.6430110394062387
0.6540344426063556
0.6681252039422134
0.6854346821745035
0.7244240242974359
0.7423485324554282
0.7589024986578724
0.7691758000703283
0.8211009231780834
0.8388685291480675
0.8784972943294239
0.8967765995463941
0.9417922166774213
0.9678980614191856
1.0057117021800435
1.025518568471496
1.072409498060789
1.1013072978297789
1.1273858109546637
1.20945922824259
1.268936185337182
1.3062010541308382
1.3684960841565963
1.3869926212694028
1.4586174948132635
1.480899865020979
1.532514561934754
1.5515076446902498
1.687303018582724
1.6939247236174768
1.7780375155008636
1.7842317018005818
1.8309776618969411
1.848564186389608
1.9263236503030035
2.0137317496624862
2.0472487658896137
2.1475383252198217
2.2305586573737233
2.2855654495983893
2.378762775443039
2.4754494925777215
2.5196454420116683
2.557754113075311
2.7072503379993105
2.865549278345055
2.936651714060357
2.989392433430052
3.1240727218815914
3.287956788254969
3.3529301512767815
3.460049221836537
3.496978227848952
3.695978204574074
3.804956523627251
3.950112226011416
4.040152796487118
4.182891407633865
4.423673314088457
4.484575243444823
4.777842746905597
5.170650838488024
5.270771371191982
5.587068376781389
5.6833560858523
6.109887712527744
6.211363275490699
6.506744138353115
6.735407945864403
6.948000665278759
7.263362474480275
7.880863901831582
8.630499827793727
8.882102523906688
9.38988655149476
10.135943853371412
10.733339788887681
11.022818210955382
13.172705111926312

==> GEOI/GEOI-300-hist.dat <==
0.41798829611547134
0.4290598429406406
0.44085398977360774
0.4595290463567163
0.46570490898344286
0.48145676916813873
0.5037174447678799
0.51708648417371
0.528175988953039
0.5399330859777711
0.569203883031992
0.5732036942491578
0.5824705434268352
0.5937939120262681
0.5986900396009621
0.622574928014661
0.6305646879711597
0.6467114861017992
0.6577834123802471
0.6615456680070488
0.671326258651382
0.7038467729621095
0.7076681777397043
0.7228700690716258
0.7370170045543791
0.7493625155033748
0.7721299233952282
0.7764166148344148
0.7947729010665071
0.8149926162838838
0.8225430500164049
0.8348329357043036
0.853121800997721
0.8707982593659582
0.8806352261747482
0.9033263526990926
0.9293829286186406
0.9328760468365688
0.9401127051811135
0.9629791088591221
0.9704468920080567
0.986290554471049
1.0148228332841358
1.0200389742615876
1.0507151205669931
1.0732290349214437
1.0765426282574144
1.108133741657801
1.1181219222244936
1.1464397168809075
1.1684804876500918
1.1820092013496242
1.1914628435176824
1.2093729285044197
1.2372392176491978
1.2615883105132115
1.2863618766042861
1.3124639348871652
1.3441871333225108
1.3652900297947836
1.386547965178782
1.4238376151321295
1.429858678321215
1.476607852212787
1.4932877015802735
1.5260614757580286
1.5503515603715115
1.567383321523658
1.5821084538817678
1.6380421267518483
1.645161283714864
1.6866687073932998
1.7010842175037948
1.7374349949847667
1.7790853242942728
1.8054467210455984
1.8341398547289653
1.8716371374372656
1.9203432096677158
1.998330024642627
2.0299340101244896
2.0551016675682776
2.1045906977143014
2.1544360610235636
2.1747141254040305
2.244462530141278
2.2945310845339755
2.339180648472899
2.40578969551157
2.4519948027026373
2.4880497014141025
2.553030059914273
2.6402203116909067
2.7301812170985893
2.813595002215644
2.909543507991873
2.959442277462943
3.1120208712460373
3.2845861349797434
3.379386191730883

==> GEOI/GEOI-600-hist.dat <==
0.28174158921756803
0.3360571872745733
0.3699301695243529
0.38878116468498986
0.40675670908332096
0.40925990819665947
0.4143101539266451
0.43162659953531635
0.44044941115237685
0.4575359943428904
0.47755507915895257
0.4895563786917131
0.4946658211779787
0.5013296973319771
0.5327109567760487
0.5402271528976372
0.5750740455762968
0.5854794405821989
0.596809664959965
0.6244498314550934
0.6282255948943413
0.6448594369425079
0.6636846277027664
0.6772633665825168
0.6913715505282122
0.7106874326917458
0.715185575116993
0.7390684006941985
0.7636041698400166
0.8030225631127509
0.8255783222446542
0.8292711059232704
0.8570847286679613
0.8905231870073359
0.9096335927103585
0.9476111714088968
0.9592492144572557
0.9941155185749803
1.0368516981603089
1.041401793369959
1.0673097876722981
1.0952534169139545
1.1245876573883136
1.145607164829974
1.2035574253799133
1.2150269823055517
1.2372062209601076
1.2937522857912145
1.3212869136555443
1.3741633111722458
1.3885323329268073
1.4123125643943724
1.4324598277893021
1.4638492800170653
1.5286130354531084
1.541414048702445
1.641437807239181
1.6739002978579176
1.6950165223099474
1.7118729825939902
1.7320129399548279
1.7635764934051255
1.8085261910524029
1.8722723507409578
1.9408646054004655
1.9690448995943028
1.9899440598369544
2.038082946007033
2.1475344764624396
2.2158442308889517
2.2619845689375477
2.3186451252321043
2.3872167837848797
2.4547224012272957
2.49130020899368
2.5350954584187004
2.5871047027583147
2.6691597359200663
2.7450111346407997
2.757315687701343
2.94507799927451
3.067956864133559
3.1065315463916767
3.2662410048362664
3.3460644856744612
3.4818347024564016
3.650057510521524
3.693737436998508
3.7415205487608185
3.9162200771016416
4.116954642403719
4.22856449508749
4.368031403202083
4.441196885156764
4.619760802394567
5.051604969423891
5.425303555832195
5.7790197585791825
5.822480442193722
6.094814709512395

==> GEOI/GEOI-Strong.txt <==
2.441406e-04 7.345446e-03 1.562500e-02 2.441406e-04
9.765625e-04 1.491652e-02 3.125000e-02 9.765625e-04
3.906250e-03 2.991450e-02 6.250000e-02 3.906250e-03
1.562500e-02 6.050034e-02 1.250000e-01 1.562500e-02

==> GEOI/GEOI-Weak.dat <==
2.441406e-04 3.765102e-04 1.562500e-02 2.441406e-04
4.882812e-04 6.572133e-04 2.209709e-02 4.882812e-04
9.765625e-04 1.224356e-03 3.125000e-02 9.765625e-04
1.953125e-03 2.516246e-03 4.419417e-02 1.953125e-03
3.906250e-03 5.105219e-03 6.250000e-02 3.906250e-03
7.812500e-03 1.095459e-02 8.838835e-02 7.812500e-03

==> GEOI/Xt_analy_100.txt <==
0 3.49394835932135e-06
0.05 3.95370600455714e-06
0.1 4.51962545269267e-06
0.15 5.23003956200703e-06
0.2 6.14368197049673e-06
0.25 7.35521716217344e-06
0.3 9.02752129658226e-06
0.35 1.14665488938117e-05
0.4 1.53233805755434e-05
0.45 2.22929792446094e-05
0.5 3.87118852351059e-05
0.55 0.000315719343500572
0.6 0.764954786403563
0.65 1.0065868722624
0.7 1.10609663797048
0.75 1.14175733531622
0.8 1.14284033056689
0.85 1.12379699465042
0.9 1.09265400963666
0.95 1.0541952599533
1 1.01137455064937
1.05 0.966144135727673
1.1 0.919696551853268
1.15 0.872823971958357
1.2 0.826031721130389
1.25 0.7796285571184
1.3 0.733787767559611
1.35 0.68858312683493
1.4 0.644013812145294
1.45 0.600018365914465
1.5 0.556480965932567
1.55 0.51323042104797
1.6 0.470028537013614
1.65 0.42655807969189
1.7 0.382360520124554
1.75 0.336765985990708
1.8 0.288694071480719
1.85 0.236166386903476
1.9 0.174623184315366
1.95 0.0855042597490934
2 1.61701270947749e-05
2.05 9.29124097814051e-06
2.1 6.77378326973042e-06
2.15 5.36956789000925e-06
2.2 4.44911324107998e-06
2.25 3.7902293793891e-06
2.3 3.29195156197347e-06
2.35 2.90065731241521e-06
2.4 2.58441028243232e-06
2.45 2.32354213204306e-06
2.5 2.10463130054237e-06
2.55 1.91828783565559e-06
2.6 1.75791504754552e-06
2.65 1.61851828238643e-06
2.7 1.49633639078852e-06
2.75 1.38846098973365e-06
2.8 1.29260493126348e-06
2.85 1.20694330450732e-06
2.9 1.13000062839323e-06
2.95 1.06057570513583e-06
3 9.97671616478559e-07
3.05 9.40459689154005e-07
3.1 8.88244027346272e-07
3.15 8.40435930588613e-07
3.2 7.96534038599458e-07
3.25 7.56108751280061e-07
3.3 7.18789672636967e-07
3.35 6.84256419899472e-07
3.4 6.52229786840507e-07
3.45 6.22465773903256e-07
3.5 5.9475017566371e-07
3.55 5.68894211979781e-07
3.6 5.44730910348896e-07
3.65 5.22112066743804e-07
3.7 5.00905732364944e-07
3.75 4.80994065108112e-07
3.8 4.62271459218078e-07
3.85 4.44643224026828e-07
3.9 4.28023981753305e-07
3.95 4.12336710193054e-07
4 3.97511732816214e-07
4.05 3.83485879457401e-07
4.1 3.70201761171673e-07
4.15 3.57607131194543e-07
4.2 3.45654321190174e-07
4.25 3.34299808473988e-07
4.3 3.23503727121671e-07
4.35 3.13229531007634e-07
4.4 3.03443656703057e-07
4.45 2.9411523218751e-07
4.5 2.85215818634635e-07
4.55 2.76719159957598e-07
4.6 2.68601069024205e-07
4.65 2.60839098623069e-07
4.7 2.53412484951283e-07
4.75 2.46301972593501e-07
4.8 2.39489683437355e-07
4.85 2.32958998857319e-07
4.9 2.26694453625895e-07
4.95 2.20681640216174e-07
5 2.14907122336738e-07
5.05 2.09358356679038e-07
5.1 2.04023621990814e-07
5.15 1.98891954693273e-07
5.2 1.93953090354918e-07
5.25 1.89197410416361e-07
5.3 1.84615893629875e-07
5.35 1.80200071739035e-07
5.4 1.75941988977753e-07
5.45 1.71834165014191e-07
5.5 1.6786956100636e-07
5.55 1.64041548472265e-07
5.6 1.60343680174929e-07
5.65 1.56770558095212e-07
5.7 1.53316288521284e-07
5.75 1.49975635460149e-07
5.8 1.46743609623483e-07
5.85 6.3881893074915e-07
5.9 6.36675976345568e-07
5.95 6.3443356001899e-07
6 6.32099123230572e-07
6.05 6.29679649154558e-07
6.1 6.27181692278672e-07
6.15 6.24611405906669e-07
6.2 6.21974567727039e-07
6.25 6.19276603606573e-07
6.3 6.16522609742308e-07
6.35 6.13717373296133e-07
6.4 6.10865391624855e-07
6.45 6.07970890212812e-07
6.5 6.05037839403017e-07
6.55 6.02069970014228e-07
6.6 5.99070787926066e-07
6.65 5.96039393310282e-07
6.7 5.92987904647371e-07
6.75 5.89914301145718e-07
6.8 5.86821335031605e-07
6.85 5.83711589357519e-07
6.9 5.80587489071256e-07
6.95 5.77451311003252e-07
7 5.74305192511961e-07
7.05 5.71151139899839e-07
7.1 5.67991036836274e-07
7.15 5.64826650786179e-07
7.2 5.61659640301532e-07
7.25 5.58491561366877e-07
7.3 5.55323873200472e-07
7.35 5.52157943923547e-07
7.4 5.48995056066904e-07
7.45 5.45836410886507e-07
7.5 5.4268313344822e-07
7.55 5.39536277012272e-07
7.6 5.36396826679287e-07
7.65 5.33265703704561e-07
7.7 5.30143768897538e-07
7.75 5.27031825883943e-07
7.8 5.23930624629158e-07
7.85 5.20840864178985e-07
7.9 5.17763195604425e-07
7.95 5.14698224742344e-07
8 5.11646514587606e-07
8.05 5.0860858782077e-07
8.1 5.05584928948617e-07
8.15 5.02575986420953e-07
8.2 4.99582174731906e-07
8.25 4.96603876224513e-07
8.3 4.936414428765e-07
8.35 4.90695198025142e-07
8.4 4.87765437973462e-07
8.45 4.84852433419602e-07
8.5 4.81956430964019e-07
8.55 4.79077654383476e-07
8.6 4.7621630594962e-07
8.65 4.73372567616011e-07
8.7 4.7054660215682e-07
8.75 4.67738554242269e-07
8.8 4.64948551437496e-07
8.85 4.62176705204581e-07
8.9 4.59423111784406e-07
8.95 4.56687853072458e-07
9 4.53970997420101e-07
9.05 4.51272600426639e-07
9.1 4.48592705664737e-07
9.15 4.45931345370088e-07
9.2 4.43288541101887e-07
9.25 4.40664304364718e-07
9.3 4.38058637196798e-07
9.35 4.3547153272777e-07
9.4 4.32902975712125e-07
9.45 4.30352943023056e-07
9.5 4.27821404136366e-07
9.55 4.25308321572747e-07
9.6 4.22813651328542e-07
9.65 4.20337343278777e-07
9.7 4.17879341562048e-07
9.75 4.1543958494113e-07
9.8 4.13018007150066e-07
9.85 4.10614537217464e-07
9.9 4.08229099779611e-07
9.95 4.0586161536931e-07
10 4.03512000697617e-07


==> GEOI/Xt_analy_1024.txt <==
0 6.36619771754019e-06
0.01 6.73403747723863e-06
0.02 7.14092863591982e-06
0.03 7.59324006446784e-06
0.04 8.09879601179066e-06
0.05 8.66731753645521e-06
0.06 9.31103564030493e-06
0.07 1.00455598216294e-05
0.08 1.08911361610606e-05
0.09 1.18745165296128e-05
0.1 1.30318182287314e-05
0.11 1.4413050426265e-05
0.12 1.6089572348172e-05
0.13 1.81669861280148e-05
0.14 2.08087625645717e-05
0.15 2.42827759908836e-05
0.16 2.90700582630617e-05
0.17 3.61048023523304e-05
0.18 4.75688610947977e-05
0.19 7.01354549450695e-05
0.2 0.000143442855659314
0.21 0.201187047865552
0.22 0.349428519104992
0.23 0.429547204191866
0.24 0.481693559559414
0.25 0.517611247038542
0.26 0.542895745636741
0.27 0.560689692449009
0.28 0.573016864320956
0.29 0.581239980888787
0.3 0.586323290225431
0.31 0.588970430722442
0.32 0.589709165756494
0.33 0.58894224915247
0.34 0.586981940133166
0.35 0.584073413880469
0.36 0.580411225872523
0.37 0.576150567403821
0.38 0.571417262381362
0.39 0.566313371878409
0.4 0.560921221698133
0.41 0.555308922488453
0.42 0.549532247701365
0.43 0.543637139947982
0.44 0.537661523097972
0.45 0.53163674400397
0.46 0.525588730673958
0.47 0.519538929401566
0.48 0.513505062056238
0.49 0.50750176856132
0.5 0.501541029095478
0.51 0.495632737131103
0.52 0.489784898990714
0.53 0.484004012886799
0.54 0.478309279117624
0.55 0.472676099901
0.56 0.467122459084427
0.57 0.461650743135433
0.58 0.456262723026263
0.59 0.450959555493166
0.6 0.445742025737249
0.61 0.440610443068061
0.62 0.435564824470364
0.63 0.430604896764683
0.64 0.425730160546959
0.65 0.420939911525829
0.66 0.416233291051119
0.67 0.411609305775518
0.68 0.407066799761117
0.69 0.402604682945912
0.7 0.398221669694366
0.71 0.393916428261945
0.72 0.389687585501037
0.73 0.385533788725602
0.74 0.381453566879308
0.75 0.377445560433087
0.76 0.373508305927586
0.77 0.369640380853443
0.78 0.365840377784694
0.79 0.36210686488458
0.8 0.358438442674479
0.81 0.354833730065734
0.82 0.351291349626127
0.83 0.34780995691922
0.84 0.344388219376218
0.85 0.34102483362433
0.86 0.337718515757229
0.87 0.33446800960976
0.88 0.331272081714573
0.89 0.328129525474518
0.9 0.325039159681003
0.91 0.321999829369552
0.92 0.319010384914781
0.93 0.316069773388966
0.94 0.313176883630881
0.95 0.310330664317114
0.96 0.307530089650356
0.97 0.304774153828802
0.98 0.302061886879907
0.99 0.299392335953172
1 0.296764561439572
1.01 0.294177668130902
1.02 0.291630764539757
1.03 0.289122991570024
1.04 0.286653509136366
1.05 0.284221498916968
1.06 0.281826162085043
1.07 0.279466721599182
1.08 0.2771424194194
1.09 0.274852516127164
1.1 0.272596292372873
1.11 0.270373046220056
1.12 0.268182093580057
1.13 0.266022768559449
1.14 0.263894420885004
1.15 0.26179641763774
1.16 0.259728141450186
1.17 0.257688990765013
1.18 0.255678378798253
1.19 0.253695733662984
1.2 0.251740497786797
1.21 0.249812127399874
1.22 0.247910092282475
1.23 0.246033875308618
1.24 0.244182946754823
1.25 0.242356866073424
1.26 0.240555124492501
1.27 0.238777286210191
1.28 0.237022837899437
1.29 0.235291361023219
1.3 0.233582420594585
1.31 0.231895567152273
1.32 0.230230461647269
1.33 0.228586624333992
1.34 0.226963685703719
1.35 0.225361260139655
1.36 0.223778971387556
1.37 0.22221645190304
1.38 0.220673342752928
1.39 0.219149293389654
1.4 0.21764396137439
1.41 0.216157012135031
1.42 0.214688118855756
1.43 0.213236962132161
1.44 0.211803229865658
1.45 0.210386617038421
1.46 0.208986825411481
1.47 0.207603563807265
1.48 0.206236547056202
1.49 0.204885496617649
1.5 0.20355014015931
1.51 0.20223021121615
1.52 0.200925449309438
1.53 0.199635599252124
1.54 0.198360412734356
1.55 0.19709964353324
1.56 0.195853056976135
1.57 0.194620416832453
1.58 0.193401494608199
1.59 0.192196067091469
1.6 0.191003915382949
1.61 0.189824825191911
1.62 0.188658586738543
1.63 0.187504994602202
1.64 0.186363847650422
1.65 0.185234948918919
1.66 0.184118109918789
1.67 0.183013129154283
1.68 0.181919832626006
1.69 0.180838036778043
1.7 0.179767563415826
1.71 0.178708237894716
1.72 0.177659890208923
1.73 0.176622352997023
1.74 0.17559546236819
1.75 0.174579057852341
1.76 0.173572981773754
1.77 0.172577080462271
1.78 0.171591201230192
1.79 0.170615197032261
1.8 0.169648921659317
1.81 0.1686922328355
1.82 0.167744990082137
1.83 0.166807056447607
1.84 0.165878297089302
1.85 0.164958580100999
1.86 0.164047775620155
1.87 0.16314575645303
1.88 0.162252397970215
1.89 0.161367577421384
1.9 0.160491174759697
1.91 0.159623071911094
1.92 0.158763153074053
1.93 0.157911304418025
1.94 0.157067414433188
1.95 0.156231373403133
1.96 0.15540307371986
1.97 0.154582409680667
1.98 0.153769277477228
1.99 0.15296357515376
2 0.152165202566472
2.01 0.151374061343909
2.02 0.150590054848405
2.03 0.149813088133189
2.04 0.149043067932227
2.05 0.148279902574933
2.06 0.147523501988056
2.07 0.146773777667637
2.08 0.146030642825681
2.09 0.145294011334065
2.1 0.144563800442705
2.11 0.143839925331715
2.12 0.143122308120262
2.13 0.142410864265587
2.14 0.141705521256858
2.15 0.141006194647464
2.16 0.140312814434091
2.17 0.139625303995473
2.18 0.13894358991389
2.19 0.138267599978503
2.2 0.137597263163356
2.21 0.136932509601523
2.22 0.136273270563234
2.23 0.135619478429763
2.24 0.134971066679556
2.25 0.13432796985308
2.26 0.133690123543859
2.27 0.13305746436363
2.28 0.13242992995816
2.29 0.131807458919893
2.3 0.131189990868259
2.31 0.130577466270376
2.32 0.129969826666405
2.33 0.129367014360327
2.34 0.128768972716105
2.35 0.12817564574487
2.36 0.127586978578426
2.37 0.127002917032172
2.38 0.126423407790632
2.39 0.125848398397726
2.4 0.125277837050618
2.41 0.124711672875967
2.42 0.124149855720601
2.43 0.123592336185678
2.44 0.123039065630586
2.45 0.122489996105131
2.46 0.12194508038825
2.47 0.121404271958456
2.48 0.120867524432163
2.49 0.120334794295406
2.5 0.119806035402933
2.51 0.119281203659213
2.52 0.118760258241355
2.53 0.118243154177708
2.54 0.1177298502958
2.55 0.117220305231604
2.56 0.116714478214738
2.57 0.116212329057735
2.58 0.115713818146113
2.59 0.115218906427872
2.6 0.114727555403787
2.61 0.114239727117536
2.62 0.113755384146772
2.63 0.1132744895931
2.64 0.112797007072673
2.65 0.112322900709182
2.66 0.111852135122975
2.67 0.11138467542355
2.68 0.110920487199986
2.69 0.110459536517981
2.7 0.110001789900912
2.71 0.109547214333468
2.72 0.109095777159984
2.73 0.108647446516606
2.74 0.108202190447501
2.75 0.10775997774987
2.76 0.107320777648702
2.77 0.106884559619497
2.78 0.106451293695137
2.79 0.106020950225525
2.8 0.105593499972726
2.81 0.105168914084194
2.82 0.104747164088513
2.83 0.104328221894035
2.84 0.103912059745829
2.85 0.103498650302462
2.86 0.103087966529119
2.87 0.102679981762887
2.88 0.10227466969613
2.89 0.101872004329979
2.9 0.101471960029429
2.91 0.101074511461278
2.92 0.100679633635384
2.93 0.100287301868214
2.94 0.0998974917929658
2.95 0.0995101793447791
2.96 0.0991253407714442
2.97 0.0987429526098135
2.98 0.0983629916950874
2.99 0.0979854344712164
3 0.0976102603827058
3.01 0.0972374450799931
3.02 0.0968669672053741
3.03 0.0964988049936344
3.04 0.0961329369470983
3.05 0.0957693418311313
3.06 0.0954079986705829
3.07 0.0950488867456454
3.08 0.0946919855711052
3.09 0.0943372749409126
3.1 0.0939847348674853
3.11 0.0936343470827078
3.12 0.0932860881360525
3.13 0.0929399417103158
3.14 0.0925958887264971
3.15 0.0922539107266663
3.16 0.0919139878089533
3.17 0.0915761021579604
3.18 0.0912402356227512
3.19 0.0909063702657236
3.2 0.0905744883594979
3.21 0.0902445723838361
3.22 0.089916605022663
3.23 0.0895905691610942
3.24 0.0892664478825359
3.25 0.0889442244657372
3.26 0.0886238823823336
3.27 0.0883054052937514
3.28 0.0879887770482369
3.29 0.0876739816789218
3.3 0.0873610034006997
3.31 0.0870498266079495
3.32 0.0867404358711118
3.33 0.0864328159359864
3.34 0.0861269517194975
3.35 0.0858228283081873
3.36 0.0855204309556672
3.37 0.0852197450859057
3.38 0.0849207562706298
3.39 0.0846234502548986
3.4 0.0843278129239608
3.41 0.0840338303739264
3.42 0.0837414887499991
3.43 0.0834507744927934
3.44 0.0831616740450364
3.45 0.0828741740453297
3.46 0.0825882614353449
3.47 0.0823039232276709
3.48 0.082021145816707
3.49 0.0817399172534317
3.5 0.0814602246064454
3.51 0.0811820553766309
3.52 0.0809053971989712
3.53 0.0806302381549727
3.54 0.0803565646636629
3.55 0.0800843673028889
3.56 0.0798136323036727
3.57 0.0795443484814023
3.58 0.0792765042390828
3.59 0.0790100881018707
3.6 0.0787450894006926
3.61 0.0784814949162174
3.62 0.078219295050769
3.63 0.077958479305554
3.64 0.0776990357255667
3.65 0.0774409538884976
3.66 0.0771842231228941
3.67 0.0769288332461754
3.68 0.0766747726987254
3.69 0.0764220322583595
3.7 0.0761706013219511
3.71 0.0759204697625891
3.72 0.0756716273672366
3.73 0.0754240645677481
3.74 0.0751777713839106
3.75 0.0749327381009606
3.76 0.0746889550884576
3.77 0.0744464128226687
3.78 0.0742051021727835
3.79 0.0739650131657146
3.8 0.073726136884199
3.81 0.0734884641773264
3.82 0.0732519858799115
3.83 0.0730166933111244
3.84 0.0727825774008558
3.85 0.0725496292162087
3.86 0.0723178405242267
3.87 0.0720872017842958
3.88 0.0718577053543129
3.89 0.0716293423158068
3.9 0.0714021047501286
3.91 0.0711759839130302
3.92 0.0709509717453943
3.93 0.0707270601170981
3.94 0.0705042409733137
3.95 0.0702825063775
3.96 0.0700618484525122
3.97 0.0698422594668748
3.98 0.069623730910689
3.99 0.0694062560950255
4 0.0691898270477636
4.01 0.0689744362403559
4.02 0.0687600762154971
4.03 0.0685467395858948
4.04 0.0683344190351877
4.05 0.0681231073157541
4.06 0.0679127972439885
4.07 0.067703481711093
4.08 0.0674951536704911
4.09 0.0672878061436665
4.1 0.0670814322160951
4.11 0.0668760253093891
4.12 0.0666715778328516
4.13 0.0664680837314587
4.14 0.0662655362758202
4.15 0.0660639287808936
4.16 0.0658632547046529
4.17 0.0656635075649341
4.18 0.0654646809387508
4.19 0.0652667684616218
4.2 0.0650697638269073
4.21 0.0648736607849161
4.22 0.0646784531434503
4.23 0.0644841347647867
4.24 0.0642906995674296
4.25 0.0640981415225914
4.26 0.0639064546610469
4.27 0.0637156330601563
4.28 0.0635256708539093
4.29 0.0633365622264865
4.3 0.0631483014139451
4.31 0.0629608827218695
4.32 0.062774300464653
4.33 0.0625885490408615
4.34 0.0624036228610512
4.35 0.06221951646085
4.36 0.0620362243962898
4.37 0.0618537411747618
4.38 0.0616720614614013
4.39 0.0614911799336025
4.4 0.0613110912471746
4.41 0.0611317903751677
4.42 0.0609532719287226
4.43 0.0607755308352375
4.44 0.0605985619985575
4.45 0.0604223603663643
4.46 0.0602469209297062
4.47 0.0600722384923949
4.48 0.0598983091763156
4.49 0.0597251263442176
4.5 0.0595526864513928
4.51 0.0593809843438045
4.52 0.0592100152619523
4.53 0.0590397744914011
4.54 0.0588702573502924
4.55 0.0587014592009893
4.56 0.0585333753961983
4.57 0.0583660013742931
4.58 0.0581993328666068
4.59 0.058033365096519
4.6 0.0578680936778279
4.61 0.0577035142185973
4.62 0.0575396223480021
4.63 0.0573764134639074
4.64 0.0572138840261149
4.65 0.0570520290669829
4.66 0.0568908445271773
4.67 0.0567303261353556
4.68 0.0565704700441056
4.69 0.0564112718098285
4.7 0.0562527274427843
4.71 0.056094832881552
4.72 0.0559375840977301
4.73 0.0557809770956023
4.74 0.0556250079118023
4.75 0.0554696726149947
4.76 0.0553149673055419
4.77 0.0551608881151935
4.78 0.0550074312067672
4.79 0.0548545927738358
4.8 0.0547023690404276
4.81 0.0545507562607117
4.82 0.0543997507186966
4.83 0.0542493487273788
4.84 0.0540995466312788
4.85 0.0539503411038405
4.86 0.0538017276359834
4.87 0.0536537035666662
4.88 0.0535062650487858
4.89 0.0533594085692528
4.9 0.0532131305732873
4.91 0.0530674277963922
4.92 0.0529222966101269
4.93 0.0527777336729943
4.94 0.0526337356049568
4.95 0.0524902990522206
4.96 0.0523474206869961
4.97 0.0522050972070416
4.98 0.0520633253362669
4.99 0.0519221018228844
5 0.0517814234253656
5.01 0.0516412869488943
5.02 0.0515016892003004
5.03 0.0513626271882764
5.04 0.0512240972501575
5.05 0.0510860974733335
5.06 0.0509486233193094
5.07 0.0508116725689141
5.08 0.0506752420109194
5.09 0.0505393286335213
5.1 0.0504039294476362
5.11 0.0502690414866816
5.12 0.0501346618063457
5.13 0.0500007874844441
5.14 0.0498674156206317
5.15 0.0497345433363552
5.16 0.0496021677741897
5.17 0.0494702860982003
5.18 0.0493388954937497
5.19 0.049207993166736
5.2 0.0490775763430674
5.21 0.0489476422722419
5.22 0.0488181882187939
5.23 0.0486892114729192
5.24 0.0485607093402831
5.25 0.0484326791487454
5.26 0.0483051182395551
5.27 0.0481780239955763
5.28 0.048051393785524
5.29 0.0479252249811873
5.3 0.0477995151204052
5.31 0.0476742615305676
5.32 0.0475494617103319
5.33 0.0474251131385118
5.34 0.0473012133120996
5.35 0.0471777597461021
5.36 0.0470547499734159
5.37 0.0469321815444815
5.38 0.0468100520274814
5.39 0.0466883590078462
5.4 0.0465671000882465
5.41 0.0464462728884222
5.42 0.046325875045025
5.43 0.0462059041702751
5.44 0.0460863580586304
5.45 0.0459672342704437
5.46 0.0458485305522742
5.47 0.0457302446224084
5.48 0.0456123742153962
5.49 0.0454949170826052
5.5 0.0453778709905337
5.51 0.0452612337214466
5.52 0.0451450030730829
5.53 0.0450291768637497
5.54 0.0449137529077002
5.55 0.0447987290591199
5.56 0.0446841031756524
5.57 0.0445698731291495
5.58 0.0444560368072553
5.59 0.0443425921198602
5.6 0.0442295369616383
5.61 0.0441168692845924
5.62 0.0440045870281402
5.63 0.0438926881595683
5.64 0.0437811706264314
5.65 0.0436700324414665
5.66 0.0435592716205258
5.67 0.0434488861069499
5.68 0.043338874022044
5.69 0.0432292333157273
5.7 0.0431199621099404
5.71 0.043011058449664
5.72 0.0429025204154107
5.73 0.0427943461265252
5.74 0.0426865336114163
5.75 0.042579081066767
5.76 0.0424719865981147
5.77 0.0423652483493822
5.78 0.0422588644852867
5.79 0.0421528331491532
5.8 0.0420471525469316
5.81 0.0419418208629858
5.82 0.0418368363020451
5.83 0.0417321970860037
5.84 0.0416279014550553
5.85 0.0415239475818212
5.86 0.04142033379585
5.87 0.0413170583324103
5.88 0.0412141194659025
5.89 0.04111151548201
5.9 0.0410092446775788
5.91 0.0409073053613455
5.92 0.0408056958530719
5.93 0.0407044144937513
5.94 0.0406034595780879
5.95 0.0405028295090206
5.96 0.04040252272147
5.97 0.0403025373146908
5.98 0.0402028719451234
5.99 0.0401035249151342
6 0.0400044946284958
6.01 0.0399057794991981
6.02 0.0398073779513645
6.03 0.0397092884191716
6.04 0.039611509346767
6.05 0.0395140391881972
6.06 0.0394168764073326
6.07 0.0393200194775977
6.08 0.039223466882412
6.09 0.0391272171145128
6.1 0.0390312686782208
6.11 0.038935620079223
6.12 0.0388402698446365
6.13 0.0387452165027989
6.14 0.038650458599902
6.15 0.0385559946646852
6.16 0.0384618232748109
6.17 0.0383679430119565
6.18 0.0382743523868993
6.19 0.0381810500951185
6.2 0.0380880345698615
6.21 0.0379953045513481
6.22 0.0379028586039888
6.23 0.0378106953470456
6.24 0.0377188134080295
6.25 0.0376272114229928
6.26 0.0375358880363767
6.27 0.0374448419009124
6.28 0.0373540716775395
6.29 0.0372635760353531
6.3 0.0371733536581061
6.31 0.0370834032116069
6.32 0.0369937234085243
6.33 0.0369043129435533
6.34 0.0368151705257183
6.35 0.0367262948718365
6.36 0.0366376847064288
6.37 0.0365493387615862
6.38 0.0364612558138839
6.39 0.0363734345072884
6.4 0.0362858736885151
6.41 0.0361985721007238
6.42 0.0361115285076763
6.43 0.0360247416867657
6.44 0.0359382104222296
6.45 0.0358519335056171
6.46 0.0357659097353548
6.47 0.0356801379339179
6.48 0.0355946168658988
6.49 0.0355093453989783
6.5 0.0354243223440536
6.51 0.0353395465348701
6.52 0.0352550168119922
6.53 0.0351707320226339
6.54 0.0350866910212672
6.55 0.0350028926683208
6.56 0.0349193358312839
6.57 0.0348360193840936
6.58 0.0347529422075361
6.59 0.034670103187793
6.6 0.0345875012201936
6.61 0.0345051352028728
6.62 0.0344230040425086
6.63 0.0343411066517108
6.64 0.0342594419491966
6.65 0.03417800885992
6.66 0.0340968063150637
6.67 0.0340158332517046
6.68 0.0339350886131402
6.69 0.0338545713488712
6.7 0.0337742804140343
6.71 0.0336942147731991
6.72 0.0336143733829872
6.73 0.0335347552279368
6.74 0.0334553592818482
6.75 0.0333761845298573
6.76 0.0332972299670274
6.77 0.0332184946318208
6.78 0.0331399773684081
6.79 0.0330616773513154
6.8 0.0329835935357464
6.81 0.0329057249398938
6.82 0.0328280705874192
6.83 0.0327506295074057
6.84 0.0326734007352687
6.85 0.0325963833134302
6.86 0.0325195762734088
6.87 0.0324429787534275
6.88 0.0323665897581794
6.89 0.0322904080528406
6.9 0.0322144331429776
6.91 0.0321386639289072
6.92 0.0320630994870961
6.93 0.0319877388988156
6.94 0.03191258125035
6.95 0.0318376256329598
6.96 0.0317628711428451
6.97 0.0316883168811037
6.98 0.03161396195375
6.99 0.0315398054714052
7 0.0314658465500407
7.01 0.0313920843097243
7.02 0.0313185178756528
7.03 0.0312451463824838
7.04 0.0311719689594393
7.05 0.0310989847321769
7.06 0.0310261928675479
7.07 0.0309535925044729
7.08 0.0308811827956999
7.09 0.0308089628985838
7.1 0.0307369319747815
7.11 0.0306650891906462
7.12 0.0305934337174826
7.13 0.0305219647301554
7.14 0.0304506814056824
7.15 0.0303795829300827
7.16 0.0303086684907209
7.17 0.0302379372792122
7.18 0.0301673884922
7.19 0.0300970213305084
7.2 0.0300268349987533
7.21 0.0299568287054774
7.22 0.0298870016634809
7.23 0.0298173530919433
7.24 0.0297478822093547
7.25 0.0296785882417667
7.26 0.0296094704182731
7.27 0.0295405279718373
7.28 0.0294717601390312
7.29 0.029403166161032
7.3 0.0293347452846697
7.31 0.0292664967652725
7.32 0.0291984198286595
7.33 0.0291305137580827
7.34 0.029062777804555
7.35 0.0289952112320262
7.36 0.0289278133079532
7.37 0.0288605833035312
7.38 0.028793520492115
7.39 0.0287266241796737
7.4 0.0286598935757605
7.41 0.0285933280336585
7.42 0.028526926822653
7.43 0.0284606892344849
7.44 0.0283946145654974
7.45 0.0283287021150661
7.46 0.0282629511878407
7.47 0.0281973610891174
7.48 0.0281319311289793
7.49 0.0280666606225247
7.5 0.0280015488855997
7.51 0.0279365953360668
7.52 0.0278717990045402
7.53 0.0278071595111667
7.54 0.0277426760882265
7.55 0.0276783480695508
7.56 0.0276141747915376
7.57 0.0275501555940615
7.58 0.0274862898199644
7.59 0.0274225768163799
7.6 0.0273590159316494
7.61 0.0272956065189756
7.62 0.0272323479338744
7.63 0.0271692395451921
7.64 0.0271062806837531
7.65 0.0270434707454432
7.66 0.0269808090877421
7.67 0.0269182950814176
7.68 0.0268559280996629
7.69 0.0267937076899085
7.7 0.0267316327236379
7.71 0.0266697030912956
7.72 0.0266079180082445
7.73 0.0265462768634493
7.74 0.0264847790481553
7.75 0.0264234239564513
7.76 0.0263622109878444
7.77 0.0263011395498275
7.78 0.0262402090748535
7.79 0.0261794188060491
7.8 0.0261187683417727
7.81 0.026058257024163
7.82 0.0259978842666034
7.83 0.0259376494852924
7.84 0.0258775520989008
7.85 0.0258175915288746
7.86 0.0257577671992614
7.87 0.0256980785367176
7.88 0.0256385249705062
7.89 0.0255791059323886
7.9 0.0255198208569667
7.91 0.0254606691807591
7.92 0.0254016503435461
7.93 0.0253427637871849
7.94 0.0252840089626496
7.95 0.0252253852971671
7.96 0.0251668922597981
7.97 0.0251085293143179
7.98 0.0250502958591796
7.99 0.0249921914068424
8 0.0249342153976773
8.01 0.0248763672929997
8.02 0.0248186465567369
8.03 0.0247610526567142
8.04 0.0247035850612804
8.05 0.0246462432366373
8.06 0.0245890266585613
8.07 0.0245319348016303
8.08 0.0244749671454295
8.09 0.0244181231673497
8.1 0.024361402350801
8.11 0.024304804179051
8.12 0.0242483281346012
8.13 0.0241919737206402
8.14 0.0241357404116603
8.15 0.0240796277078407
8.16 0.024023635102216
8.17 0.0239677620928835
8.18 0.0239120081761065
8.19 0.023856372861253
8.2 0.0238008556426721
8.21 0.0237454560406394
8.22 0.0236901735328832
8.23 0.0236350076566952
8.24 0.0235799579145164
8.25 0.0235250238200351
8.26 0.0234702048887731
8.27 0.0234155006383367
8.28 0.0233609105881212
8.29 0.023306434291886
8.3 0.0232520711775252
8.31 0.0231978208628926
8.32 0.0231436828471913
8.33 0.0230896566580606
8.34 0.0230357418264364
8.35 0.0229819378843433
8.36 0.0229282443687463
8.37 0.0228746608139493
8.38 0.0228211867588853
8.39 0.022767821754002
8.4 0.0227145653104308
8.41 0.0226614170026741
8.42 0.0226083763659333
8.43 0.0225554429490669
8.44 0.0225026162976858
8.45 0.0224498959642065
8.46 0.0223972814997026
8.47 0.0223447724612736
8.48 0.0222923684042115
8.49 0.0222400688829367
8.5 0.0221878734622103
8.51 0.0221357816943267
8.52 0.0220837931491525
8.53 0.0220319074161036
8.54 0.0219801239763184
8.55 0.0219284424844823
8.56 0.02187686247761
8.57 0.0218253835274743
8.58 0.0217740052056263
8.59 0.02172272708793
8.6 0.0216715487470842
8.61 0.0216204697606523
8.62 0.0215694897068567
8.63 0.021518608165424
8.64 0.021467824717563
8.65 0.021417138945928
8.66 0.0213665504424732
8.67 0.0213160587688331
8.68 0.0212656637012072
8.69 0.021215364328852
8.7 0.021165160729372
8.71 0.0211150523359481
8.72 0.021065038737013
8.73 0.0210151195282002
8.74 0.0209652943050769
8.75 0.0209155626645743
8.76 0.0208659242049865
8.77 0.0208163785259604
8.78 0.0207669252284693
8.79 0.0207175639147901
8.8 0.0206682941885704
8.81 0.0206191156547221
8.82 0.0205700279194284
8.83 0.0205210305978627
8.84 0.0204721232924117
8.85 0.0204233055862314
8.86 0.0203745771602069
8.87 0.0203259375278361
8.88 0.0202773864689417
8.89 0.0202289234481035
8.9 0.020180547947897
8.91 0.0201322598870565
8.92 0.0200840587564105
8.93 0.0200359441749238
8.94 0.0199879157650151
8.95 0.0199399731450054
8.96 0.0198921159392582
8.97 0.019844343774744
8.98 0.0197966562741954
8.99 0.0197490530862559
9 0.0197015337748518
9.01 0.0196540980323812
9.02 0.0196067454673885
9.03 0.0195594757106428
9.04 0.0195122883937998
9.05 0.0194651831511363
9.06 0.019418159613115
9.07 0.0193712174205428
9.08 0.0193243562054356
9.09 0.019277575609533
9.1 0.0192308752584757
9.11 0.0191842548034621
9.12 0.0191377138809413
9.13 0.0190912521316357
9.14 0.0190448691972099
9.15 0.0189985647203295
9.16 0.0189523383466677
9.17 0.0189061897368892
9.18 0.0188601184827541
9.19 0.0188141242848586
9.2 0.0187682067731807
9.21 0.0187223655953074
9.22 0.0186766004015215
9.23 0.0186309108479636
9.24 0.0185852965640581
9.25 0.0185397572232693
9.26 0.0184942924708964
9.27 0.0184489019604949
9.28 0.0184035853455088
9.29 0.0183583422855038
9.3 0.0183131724239225
9.31 0.0182680754299332
9.32 0.0182230509560086
9.33 0.0181780986604581
9.34 0.0181332182020726
9.35 0.0180884092403251
9.36 0.0180436715550848
9.37 0.0179990044487153
9.38 0.0179544079413318
9.39 0.0179098815758796
9.4 0.0178654250156755
9.41 0.0178210379235065
9.42 0.0177767199646861
9.43 0.0177324708039333
9.44 0.0176882901070111
9.45 0.0176441775404766
9.46 0.0176001327699718
9.47 0.0175561554644991
9.48 0.0175122452916807
9.49 0.0174684019202495
9.5 0.0174246250195272
9.51 0.0173809142594252
9.52 0.0173372693108442
9.53 0.017293689852638
9.54 0.0172501755310263
9.55 0.0172067260444458
9.56 0.0171633410511881
9.57 0.0171200202318088
9.58 0.0170767632582845
9.59 0.0170335698029852
9.6 0.0169904395409827
9.61 0.0169473721472532
9.62 0.016904367297214
9.63 0.0168614246667577
9.64 0.0168185439321572
9.65 0.016775724770062
9.66 0.0167329668577804
9.67 0.0166902698730702
9.68 0.0166476334927198
9.69 0.0166050574019409
9.7 0.0165625412616763
9.71 0.0165200847682543
9.72 0.0164776875952186
9.73 0.0164353494721677
9.74 0.0163930699294656
9.75 0.0163508487970494
9.76 0.0163086857054545
9.77 0.0162665803326536
9.78 0.016224532360285
9.79 0.0161825414733888
9.8 0.0161406073525979
9.81 0.0160987296799366
9.82 0.0160569081367514
9.83 0.0160151424053263
9.84 0.0159734321680248
9.85 0.0159317771076983
9.86 0.0158901769065549
9.87 0.015848631247835
9.88 0.0158071398145534
9.89 0.0157657022903279
9.9 0.0157243183584039
9.91 0.0156829877104194
9.92 0.0156417100087411
9.93 0.0156004849682002
9.94 0.0155593122231207
9.95 0.0155181915048513
9.96 0.0154771224814992
9.97 0.0154361048360146
9.98 0.0153951382524099
9.99 0.0153542224142694
10 0.0153133570060795


==> GEOI/Xt_analy_300.txt <==
0 4.11564735512144e-06
0.01 4.24689838968446e-06
0.02 4.38539413208834e-06
0.03 4.53172606842415e-06
0.04 4.68655110066675e-06
0.05 4.85060082500387e-06
0.06 5.0246924370432e-06
0.07 5.20974160756096e-06
0.08 5.40677775815031e-06
0.09 5.61696227693076e-06
0.1 5.84161035816323e-06
0.11 6.08221733887627e-06
0.12 6.34049065430208e-06
0.13 6.6183888684936e-06
0.14 6.91816968419409e-06
0.15 7.24244944845902e-06
0.16 7.59427751451841e-06
0.17 7.9772299935947e-06
0.18 8.39552909646592e-06
0.19 8.85419663787007e-06
0.2 9.35925375668922e-06
0.21 9.9179840281912e-06
0.22 1.05392848751162e-05
0.23 1.12341441255912e-05
0.24 1.20162972332663e-05
0.25 1.29031508932717e-05
0.26 1.39171087351474e-05
0.27 1.50875199758955e-05
0.28 1.64536222952492e-05
0.29 1.80691260776422e-05
0.3 2.00143160090685e-05
0.31 2.23952973566697e-05
0.32 2.53850452733383e-05
0.33 2.92595580992086e-05
0.34 3.44989308811675e-05
0.35 4.20275450480634e-05
0.36 5.39140556259888e-05
0.37 7.60850787439865e-05
0.38 0.000139700525934922
0.39 0.174826626251361
0.4 0.353006146893419
0.41 0.453253778444113
0.42 0.524097241696594
0.43 0.577756522326811
0.44 0.619852258830383
0.45 0.65347729673285
0.46 0.680635232110597
0.47 0.702658810210686
0.48 0.720538798255505
0.49 0.735009998902191
0.5 0.746641295908893
0.51 0.755887201080383
0.52 0.763090252096147
0.53 0.768575911224829
0.54 0.772579710766062
0.55 0.775346210544433
0.56 0.77694453212149
0.57 0.777578144634896
0.58 0.777371446134514
0.59 0.776431630415459
0.6 0.774851377959688
0.61 0.772710129462015
0.62 0.77008016332932
0.63 0.767020741782574
0.64 0.763585837059974
0.65 0.759822535203803
0.66 0.755772509318215
0.67 0.751472510642963
0.68 0.746955023278898
0.69 0.742249009450102
0.7 0.737380047606676
0.71 0.732370917599885
0.72 0.727243789757129
0.73 0.722012604609324
0.74 0.716695280186556
0.75 0.711308208814855
0.76 0.705863105967422
0.77 0.700371569510443
0.78 0.694844170522903
0.79 0.689289660555349
0.8 0.683716930429395
0.81 0.678133266558346
0.82 0.672545362594834
0.83 0.666959214233984
0.84 0.661380086491972
0.85 0.65581309220043
0.86 0.650262215393523
0.87 0.644731397430043
0.88 0.639224058301626
0.89 0.633743245651166
0.9 0.628291513660821
0.91 0.622871730426133
0.92 0.61748555185027
0.93 0.612135025843923
0.94 0.6068218330526
0.95 0.601547321130047
0.96 0.596312785623246
0.97 0.591119319934023
0.98 0.585967868125151
0.99 0.580859212286319
1 0.575794039757076
1.01 0.570772898821377
1.02 0.565796248790477
1.03 0.560864404094733
1.04 0.555977654316807
1.05 0.551136190397331
1.06 0.546340133118028
1.07 0.541589540217998
1.08 0.536884412320801
1.09 0.532224688172969
1.1 0.527610296150146
1.11 0.523041025595356
1.12 0.518516832222772
1.13 0.514037375698637
1.14 0.509602410139651
1.15 0.50521179209106
1.16 0.500865094954632
1.17 0.496562042279017
1.18 0.492302279824629
1.19 0.488085496250172
1.2 0.483911274313018
1.21 0.479779236361823
1.22 0.475689006790545
1.23 0.471640153917217
1.24 0.467632274763429
1.25 0.463664941200476
1.26 0.459737722720914
1.27 0.455850183708748
1.28 0.452001885464595
1.29 0.448192384951905
1.3 0.444421235092313
1.31 0.440687990014709
1.32 0.436992200232422
1.33 0.433333417069354
1.34 0.429711191690627
1.35 0.426125075544663
1.36 0.422574621634623
1.37 0.419059384140364
1.38 0.415578919202484
1.39 0.412132573076069
1.4 0.408720375763261
1.41 0.405341625695421
1.42 0.401995890662565
1.43 0.398682741427478
1.44 0.395401756307447
1.45 0.392152552379056
1.46 0.388934614447719
1.47 0.385747563960136
1.48 0.382591041089303
1.49 0.379464600383392
1.5 0.376367869736982
1.51 0.373300409155292
1.52 0.370261851570845
1.53 0.36725180182147
1.54 0.364269874942755
1.55 0.361315691455087
1.56 0.358388877096101
1.57 0.355489058745494
1.58 0.352615870871353
1.59 0.349768951709048
1.6 0.346947943208805
1.61 0.344152494382701
1.62 0.341382256629275
1.63 0.338636884890345
1.64 0.33591604172125
1.65 0.333219391264168
1.66 0.330546604062021
1.67 0.32789735408493
1.68 0.325271319923508
1.69 0.322668184502656
1.7 0.320087635038943
1.71 0.317529362996316
1.72 0.314993064039833
1.73 0.312478437979579
1.74 0.309985188763009
1.75 0.307513024332535
1.76 0.305061656701773
1.77 0.302630801772266
1.78 0.300220179377952
1.79 0.297829513187725
1.8 0.295458530654552
1.81 0.293106962971463
1.82 0.290774545005401
1.83 0.288461172801629
1.84 0.286166115756097
1.85 0.283889703862265
1.86 0.281631285831133
1.87 0.279390748367569
1.88 0.277167845008064
1.89 0.274962287004249
1.9 0.272773984530702
1.91 0.27060255371573
1.92 0.268447789386206
1.93 0.266309515891484
1.94 0.264187477182079
1.95 0.262081460028079
1.96 0.25999121753653
1.97 0.257916564343839
1.98 0.255857266011084
1.99 0.253813122933418
2 0.251783922912889
2.01 0.24976945961661
2.02 0.247769530697323
2.03 0.245783935472945
2.04 0.243812476998313
2.05 0.241854957036185
2.06 0.239911183469096
2.07 0.237980965298737
2.08 0.236064113256816
2.09 0.234160442595627
2.1 0.232269766743354
2.11 0.230391905405471
2.12 0.228526678151672
2.13 0.226673905960253
2.14 0.224833413836469
2.15 0.223005027488886
2.16 0.221188574384581
2.17 0.219383884569718
2.18 0.217590789413227
2.19 0.215809122161934
2.2 0.214038717775508
2.21 0.212279412876314
2.22 0.210531045722493
2.23 0.208793456117927
2.24 0.207066485431141
2.25 0.205349976476133
2.26 0.20364377353625
2.27 0.201947722263579
2.28 0.200261669667745
2.29 0.198585464055479
2.3 0.19691895498777
2.31 0.195261993233432
2.32 0.193614430723404
2.33 0.191976120504108
2.34 0.190346916690734
2.35 0.188726674419888
2.36 0.187115249802877
2.37 0.185512499877289
2.38 0.183918282559197
2.39 0.182332456593982
2.4 0.180754881507572
2.41 0.179185322994751
2.42 0.177623925675011
2.43 0.176070267428717
2.44 0.174524304957373
2.45 0.172985873969965
2.46 0.171454897704382
2.47 0.169931205214889
2.48 0.168414660167672
2.49 0.166905127930069
2.5 0.165402473202393
2.51 0.163906560104496
2.52 0.162417257105573
2.53 0.160934418464398
2.54 0.159457919481789
2.55 0.157987622952968
2.56 0.15652339058257
2.57 0.155065088480372
2.58 0.153612568413904
2.59 0.152165712241963
2.6 0.150724375818508
2.61 0.149288421087878
2.62 0.14785770660284
2.63 0.146432168081215
2.64 0.145011544938728
2.65 0.143595837537946
2.66 0.142184676976349
2.67 0.140778048021809
2.68 0.139375822109799
2.69 0.137978001157924
2.7 0.136584200754127
2.71 0.135194361339339
2.72 0.133808333212302
2.73 0.132425964809817
2.74 0.131047102571057
2.75 0.129671590762146
2.76 0.128299271318249
2.77 0.12692998367033
2.78 0.125563564554378
2.79 0.124199847785236
2.8 0.122838664108778
2.81 0.121479840909941
2.82 0.120123202006777
2.83 0.11876856738698
2.84 0.117415752932786
2.85 0.116064570129947
2.86 0.114714825751781
2.87 0.113366322033762
2.88 0.112018853762981
2.89 0.110672214272926
2.9 0.109326185100315
2.91 0.107980542872911
2.92 0.106635061647676
2.93 0.105289504768377
2.94 0.103943620148108
2.95 0.102597160382558
2.96 0.101249858672768
2.97 0.0999014410598632
2.98 0.0985516222600187
2.99 0.097200104859424
3 0.095846578585609
3.01 0.0944907190907576
3.02 0.0931321898185455
3.03 0.0917706258900799
3.04 0.0904056627169003
3.05 0.0890369035485377
3.06 0.087663940880433
3.07 0.0862863161358221
3.08 0.0849035869987051
3.09 0.0835152564687993
3.1 0.0821207890945748
3.11 0.0807195456768356
3.12 0.0793112663745276
3.13 0.0778949366358102
3.14 0.0764700750491715
3.15 0.0750358253672327
3.16 0.0735915862563891
3.17 0.072136350539115
3.18 0.070669251896349
3.19 0.0691892911081939
3.2 0.0676953784290345
3.21 0.0661863366029064
3.22 0.0646607980810899
3.23 0.063117398075088
3.24 0.0615545373114799
3.25 0.0599702773057638
3.26 0.0583628171457729
3.27 0.0567298253607053
3.28 0.0550688345122434
3.29 0.0533767812243186
3.3 0.0516505180850267
3.31 0.0498861485901244
3.32 0.0480791892737269
3.33 0.0462243506332229
3.34 0.0443153131184594
3.35 0.0423444530014602
3.36 0.0403023289077685
3.37 0.0381772182506642
3.38 0.0359540387806548
3.39 0.0336129652750922
3.4 0.0311270130724912
3.41 0.0284580840019163
3.42 0.0255475824014246
3.43 0.0223014405794372
3.44 0.0185434236893978
3.45 0.0138624270377781
3.46 0.00649943723082755
3.47 6.97847022817918e-06
3.48 4.40350274982258e-06
3.49 3.43154542201494e-06
3.5 2.88040325510985e-06
3.51 2.51261574988375e-06
3.52 2.24360421552883e-06
3.53 2.03631225122921e-06
3.54 1.8694218848973e-06
3.55 1.73114079308058e-06
3.56 1.61399690572206e-06
3.57 1.51299984045923e-06
3.58 1.42467369759597e-06
3.59 1.34651311919977e-06
3.6 1.27666026784139e-06
3.61 1.21370411639857e-06
3.62 1.15655088152656e-06
3.63 1.10433762402044e-06
3.64 1.05637298707292e-06
3.65 1.0120955443717e-06
3.66 9.71043888839751e-07
3.67 9.32834739276073e-07
3.68 8.97146641807607e-07
3.69 8.63707650009233e-07
3.7 8.32285883979101e-07
3.71 8.02682204933311e-07
3.72 7.74724466141913e-07
3.73 7.48262954486974e-07
3.74 7.23166741105167e-07
3.75 6.99320734256437e-07
3.76 6.76623279856609e-07
3.77 6.54984193209219e-07
3.78 6.34323133080157e-07
3.79 6.14568249828917e-07
3.8 5.95655054527356e-07
3.81 5.77525467526946e-07
3.82 5.60127013726823e-07
3.83 5.43412138472212e-07
3.84 5.27323252495697e-07
3.85 5.11852044216462e-07
3.86 4.96945423418754e-07
3.87 4.82570515388557e-07
3.88 4.68697134204741e-07
3.89 4.55297505181697e-07
3.9 4.42346017669964e-07
3.91 4.29819012891677e-07
3.92 4.17694591692571e-07
3.93 4.05952449618888e-07
3.94 3.94573727881179e-07
3.95 3.83540881289513e-07
3.96 3.7283756130399e-07
3.97 3.6244851214247e-07
3.98 3.52359476507105e-07
3.99 3.425571115775e-07
4 3.3302891414751e-07
4.01 3.23763152523951e-07
4.02 3.14748804926533e-07
4.03 3.05975504956871e-07
4.04 2.97433490386197e-07
4.05 2.89113558804168e-07
4.06 2.81007025247204e-07
4.07 2.73105685380683e-07
4.08 2.65401780658567e-07
4.09 2.57887967297964e-07
4.1 2.50557287370956e-07
4.11 2.43403142808823e-07
4.12 2.36419271068044e-07
4.13 2.29599723227387e-07
4.14 2.22938843515741e-07
4.15 2.16431250609698e-07
4.16 2.10071820419028e-07
4.17 2.03855669983069e-07
4.18 1.97778142881197e-07
4.19 1.91834795499153e-07
4.2 1.86021384504049e-07
4.21 1.80333854927567e-07
4.22 1.7476832946128e-07
4.23 1.69321098271553e-07
4.24 1.63988609578547e-07
4.25 1.58767460895371e-07
4.26 1.53654390889847e-07
4.27 1.48646271756795e-07
4.28 1.43740102034207e-07
4.29 1.38933000079305e-07
4.3 1.34222197687643e-07
4.31 1.29605034454272e-07
4.32 1.25078952104838e-07
4.33 1.20641489581109e-07
4.34 1.16290278059504e-07
4.35 1.12023036566479e-07
4.36 1.07837567651066e-07
4.37 1.03731753480925e-07
4.38 9.97035519782843e-08
4.39 9.57509933958394e-08
4.4 9.18721768787715e-08
4.41 8.80652674300234e-08
4.42 8.43284928118293e-08
4.43 8.06601408588178e-08
4.44 7.70585567710658e-08
4.45 7.35221406116183e-08
4.46 7.0049344939683e-08
4.47 6.66386725815279e-08
4.48 6.32886744874667e-08
4.49 5.99979477030224e-08
4.5 5.67651335172068e-08
4.51 5.3588915572021e-08
4.52 5.04680181810449e-08
4.53 4.74012047138406e-08
4.54 4.43872759915463e-08
4.55 4.1425068856218e-08
4.56 3.85134547283955e-08
4.57 3.5651338294145e-08
4.58 3.28376562202183e-08
4.59 3.0071375950257e-08
4.6 2.7351494522147e-08
4.61 2.46770375046405e-08
4.62 2.2047057908509e-08
4.63 1.9460635202632e-08
4.64 1.69168743499029e-08
4.65 1.44149048903737e-08
4.66 1.19538800687309e-08
4.67 9.53297599602471e-09
4.68 7.15139084620249e-09
4.69 4.80834409626186e-09
4.7 2.50307579407559e-09
4.71 2.34845846946425e-10
4.72 1.99706663325589e-09
4.73 4.19336399194149e-09
4.74 6.35473063530443e-09
4.75 8.4818336310162e-09
4.76 1.0575323269029e-08
4.77 1.2635833607836e-08
4.78 1.46639830030067e-08
4.79 1.66603745981918e-08
4.8 1.86255968173052e-08
4.81 2.0560223821301e-08
4.82 2.24648159559885e-08
4.83 2.43399201784315e-08
4.84 2.61860704704637e-08
4.85 2.80037882312299e-08
4.86 2.97935826604507e-08
4.87 3.15559511266506e-08
4.88 3.32913795156161e-08
4.89 3.50003425732324e-08
4.9 3.66833042334639e-08
4.91 3.83407179329707e-08
4.92 3.99730269133365e-08
4.93 4.15806645192395e-08
4.94 4.31640544777721e-08
4.95 4.47236111700524e-08
4.96 4.62597398983599e-08
4.97 4.7772837139684e-08
4.98 4.92632907857691e-08
4.99 5.07314803863726e-08
5 5.21777773780737e-08


==> GEOI/Xt_analy_600.txt <==
0 5.04819584834107e-06
0.01 5.26426267397079e-06
0.02 5.49690429296417e-06
0.03 5.74803793211355e-06
0.04 6.01988587238102e-06
0.05 6.31503861661429e-06
0.06 6.63653447249797e-06
0.07 6.98796077088728e-06
0.08 7.37358393537013e-06
0.09 7.79851851677718e-06
0.1 8.26894959321628e-06
0.11 8.79242938263702e-06
0.12 9.37827882544894e-06
0.13 1.00381404492473e-05
0.14 1.07867538894994e-05
0.15 1.16430669167337e-05
0.16 1.26318656573215e-05
0.17 1.37862330208085e-05
0.18 1.51513750727832e-05
0.19 1.67907998756467e-05
0.2 1.87967376857331e-05
0.21 2.1308647437771e-05
0.22 2.45561092282369e-05
0.23 2.89150732900075e-05
0.24 3.51084643085934e-05
0.25 4.46878676168954e-05
0.26 6.18228544247141e-05
0.27 0.000104151243529642
0.28 0.00269580405632613
0.29 0.301489058790912
0.3 0.402051113380952
0.31 0.468302536352141
0.32 0.515949586745611
0.33 0.551490685466837
0.34 0.578488892569063
0.35 0.599123598440434
0.36 0.614886182963481
0.37 0.626813698770498
0.38 0.63567663644048
0.39 0.642054670034222
0.4 0.646402003073522
0.41 0.649074743473697
0.42 0.650364476132349
0.43 0.650495861192705
0.44 0.649661066901107
0.45 0.64801677630717
0.46 0.645692953277723
0.47 0.64279876944991
0.48 0.639426480448497
0.49 0.635651534202831
0.5 0.631541562181905
0.51 0.627152147391627
0.52 0.622531218708706
0.53 0.617719375508512
0.54 0.612752297487968
0.55 0.607685190626056
0.56 0.602492993043731
0.57 0.597224260022166
0.58 0.591899500813456
0.59 0.586534506692023
0.6 0.581144551936709
0.61 0.575741959933734
0.62 0.570337756413529
0.63 0.564941513748838
0.64 0.559561315771983
0.65 0.554204259636842
0.66 0.548876429808136
0.67 0.54358285096944
0.68 0.538328612894247
0.69 0.533116867124907
0.7 0.527951248420495
0.71 0.522834298415806
0.72 0.517768410628186
0.73 0.512755463099902
0.74 0.507797024045115
0.75 0.502894350464985
0.76 0.498048438627598
0.77 0.493260046283193
0.78 0.488529739823288
0.79 0.483857882550851
0.8 0.479244694324378
0.81 0.474690251697924
0.82 0.47019450934015
0.83 0.465757315325271
0.84 0.46137842376467
0.85 0.457057769277386
0.86 0.452794361087583
0.87 0.448588087605818
0.88 0.444438436891029
0.89 0.440344813441196
0.9 0.436306726019625
0.91 0.432323471014726
0.92 0.428394382595516
0.93 0.424518815110685
0.94 0.420696039547677
0.95 0.416925344521026
0.96 0.413206031080379
0.97 0.409537354602761
0.98 0.405918568310768
0.99 0.402348932746037
1 0.398827709161739
1.01 0.395354139568082
1.02 0.3919274929268
1.03 0.388547017927984
1.04 0.385211979932159
1.05 0.381921647858925
1.06 0.378675295583438
1.07 0.37547219638591
1.08 0.372311639283706
1.09 0.369192917517607
1.1 0.36611533573115
1.11 0.363078272137549
1.12 0.360080842843677
1.13 0.357122631756894
1.14 0.354202761597537
1.15 0.351320765389684
1.16 0.348475848957565
1.17 0.345667486201206
1.18 0.342895041412937
1.19 0.340157863161871
1.2 0.337455363046593
1.21 0.334786979036565
1.22 0.332152116980759
1.23 0.329550208335576
1.24 0.326980698579614
1.25 0.32444303071857
1.26 0.321936669791668
1.27 0.319461091920773
1.28 0.317015776644165
1.29 0.314600213314978
1.3 0.312213904010755
1.31 0.309856358930349
1.32 0.307527097625885
1.33 0.305225648828464
1.34 0.30295155030271
1.35 0.300704348695382
1.36 0.298483599501182
1.37 0.296288866467982
1.38 0.294119722100476
1.39 0.291975747224344
1.4 0.289856530619068
1.41 0.287761669094134
1.42 0.285690767338599
1.43 0.283643437719542
1.44 0.281619300086742
1.45 0.279617981730412
1.46 0.277639117166167
1.47 0.275682348008693
1.48 0.273747359800643
1.49 0.271833727120236
1.5 0.269941156834712
1.51 0.268069298087406
1.52 0.266217884349025
1.53 0.264386537921277
1.54 0.262574965658422
1.55 0.260782860887792
1.56 0.259009922789749
1.57 0.257255851559685
1.58 0.25552037213655
1.59 0.253803186306542
1.6 0.252104020412126
1.61 0.250422601264487
1.62 0.248758660872862
1.63 0.247111935496074
1.64 0.245482169593969
1.65 0.243869107604637
1.66 0.242272501740307
1.67 0.240692108805944
1.68 0.23912768928771
1.69 0.2375790083313
1.7 0.23604583565271
1.71 0.234527945003113
1.72 0.233025114626922
1.73 0.231537126406979
1.74 0.230063766417413
1.75 0.228604824919774
1.76 0.227160095382701
1.77 0.225729375685486
1.78 0.224312466744577
1.79 0.222909173623374
1.8 0.221519304389632
1.81 0.220142670982568
1.82 0.218779088319232
1.83 0.217428374902494
1.84 0.216090352304397
1.85 0.214764845340942
1.86 0.213451681747828
1.87 0.212150692365392
1.88 0.210861711249607
1.89 0.20958457479115
1.9 0.208319122930887
1.91 0.207065197703297
1.92 0.205822644269248
1.93 0.204591310267173
1.94 0.203371046289925
1.95 0.202161704775386
1.96 0.200963141790982
1.97 0.199775214368393
1.98 0.198597783648643
1.99 0.197430711544473
2 0.196273862911747
2.01 0.195127105618265
2.02 0.193990308372926
2.03 0.192863343145384
2.04 0.191746083478085
2.05 0.190638405520216
2.06 0.189540185965606
2.07 0.188451306127895
2.08 0.187371646249052
2.09 0.186301091193467
2.1 0.185239526153498
2.11 0.184186838949172
2.12 0.183142918048878
2.13 0.182107654863965
2.14 0.181080941820964
2.15 0.180062674408584
2.16 0.179052747760114
2.17 0.178051060005724
2.18 0.177057510548364
2.19 0.176071999916618
2.2 0.175094431770302
2.21 0.17412470951497
2.22 0.173162738437558
2.23 0.172208425862167
2.24 0.171261679996446
2.25 0.170322411413885
2.26 0.169390529832482
2.27 0.168465949282174
2.28 0.167548583207419
2.29 0.166638346850282
2.3 0.165735156681066
2.31 0.164838930512371
2.32 0.163949587330215
2.33 0.163067047354449
2.34 0.162191231990669
2.35 0.161322063812978
2.36 0.160459468700198
2.37 0.159603366485675
2.38 0.158753685217057
2.39 0.157910354152612
2.4 0.157073299937204
2.41 0.156242451721892
2.42 0.155417739685466
2.43 0.154599095016572
2.44 0.153786449895259
2.45 0.152979737476131
2.46 0.152178891870254
2.47 0.151383848128761
2.48 0.150594542225725
2.49 0.149810911043746
2.5 0.149032892355289
2.51 0.148260424808922
2.52 0.147493447922172
2.53 0.14673190202551
2.54 0.145975728340992
2.55 0.145224868827411
2.56 0.144479266327901
2.57 0.143738864417032
2.58 0.143003607471612
2.59 0.14227344062124
2.6 0.141548309744932
2.61 0.140828161460859
2.62 0.140112943110551
2.63 0.139402602746689
2.64 0.138697089122655
2.65 0.137996351679089
2.66 0.13730034053449
2.67 0.136609006471628
2.68 0.135922300928581
2.69 0.135240175986921
2.7 0.134562584360177
2.71 0.133889479385306
2.72 0.133220815011203
2.73 0.132556545789275
2.74 0.131896626862846
2.75 0.131241013958652
2.76 0.130589663376332
2.77 0.129942531979448
2.78 0.129299577186901
2.79 0.128660756963227
2.8 0.128026029810359
2.81 0.127395354758804
2.82 0.126768691359243
2.83 0.126145999674255
2.84 0.125527240270171
2.85 0.124912374209103
2.86 0.124301363041109
2.87 0.123694168796504
2.88 0.123090754007259
2.89 0.122491081554844
2.9 0.121895114952462
2.91 0.121302818048391
2.92 0.120714155163732
2.93 0.120129091056574
2.94 0.119547590915231
2.95 0.11896962035112
2.96 0.118395145394616
2.97 0.11782413248394
2.98 0.117256548454732
2.99 0.116692360575644
3 0.116131536454535
3.01 0.115574044120711
3.02 0.115019851974947
3.03 0.114468928792382
3.04 0.113921243717521
3.05 0.113376766257882
3.06 0.112835466278981
3.07 0.112297312035795
3.08 0.111762279982645
3.09 0.111230330938884
3.1 0.110701450708767
3.11 0.110175598271755
3.12 0.10965274973023
3.13 0.10913287730986
3.14 0.108615953553804
3.15 0.108101951318023
3.16 0.10759084376678
3.17 0.10708260436794
3.18 0.106577206888712
3.19 0.106074625391204
3.2 0.105574834228225
3.21 0.105077808038886
3.22 0.104583521743489
3.23 0.104091950542796
3.24 0.103603069913607
3.25 0.103116855594597
3.26 0.10263328359816
3.27 0.102152330182256
3.28 0.101673971922893
3.29 0.101198185550963
3.3 0.100724948135822
3.31 0.100254236980983
3.32 0.0997860295765026
3.33 0.0993203037104582
3.34 0.0988570372653253
3.35 0.0983962087969446
3.36 0.0979377965945652
3.37 0.0974817792910801
3.38 0.0970281358762794
3.39 0.0965768454965538
3.4 0.0961278875162808
3.41 0.0956812410105636
3.42 0.0952368872841655
3.43 0.0947948048242186
3.44 0.0943549738198104
3.45 0.093917376247063
3.46 0.0934819901283017
3.47 0.0930487998483801
3.48 0.0926177833780462
3.49 0.0921889170804217
3.5 0.0917621998131664
3.51 0.0913375956864462
3.52 0.0909150922770696
3.53 0.090494671523014
3.54 0.0900763155417266
3.55 0.0896600066274481
3.56 0.0892457272489032
3.57 0.0888334600468296
3.58 0.088423187831663
3.59 0.0880148935811736
3.6 0.0876085597233824
3.61 0.0872041712640222
3.62 0.0868017107569309
3.63 0.0864011615130997
3.64 0.0860025074518691
3.65 0.085605732610774
3.66 0.0852108210766312
3.67 0.084817757086302
3.68 0.0844265250244151
3.69 0.0840371094215059
3.7 0.083649493893958
3.71 0.0832636662835157
3.72 0.082879608814904
3.73 0.082497307204433
3.74 0.0821167468208103
3.75 0.0817379130326275
3.76 0.0813607913368837
3.77 0.0809853673618331
3.78 0.0806116268093
3.79 0.0802395557284217
3.8 0.0798691399561127
3.81 0.0795003656900849
3.82 0.0791332191810802
3.83 0.0787676868040015
3.84 0.0784037550523252
3.85 0.0780414105364987
3.86 0.0776806399823047
3.87 0.0773214302292706
3.88 0.0769637682291063
3.89 0.076607641044122
3.9 0.0762530358456922
3.91 0.0758999399127646
3.92 0.0755483406303144
3.93 0.0751982254878936
3.94 0.0748495820781368
3.95 0.0745023980953255
3.96 0.074156661333939
3.97 0.0738123596872503
3.98 0.0734694811458985
3.99 0.07312801379652
4 0.0727879458203586
4.01 0.0724492654919291
4.02 0.0721119611776347
4.03 0.0717760213344552
4.04 0.0714414345087152
4.05 0.0711081893496591
4.06 0.0707762745350152
4.07 0.0704456789135364
4.08 0.0701163913550972
4.09 0.0697884008430286
4.1 0.0694616964279259
4.11 0.0691362672449652
4.12 0.0688121025084636
4.13 0.0684891915107141
4.14 0.0681675236222126
4.15 0.0678470882924724
4.16 0.0675278750168468
4.17 0.0672098734799717
4.18 0.0668930731383277
4.19 0.0665774641054876
4.2 0.0662630357986333
4.21 0.0659497779729371
4.22 0.0656376810477972
4.23 0.0653267348118385
4.24 0.0650169293365132
4.25 0.0647082547583945
4.26 0.0644007012768883
4.27 0.064094259153357
4.28 0.0637889187099642
4.29 0.0634846703286629
4.3 0.0631815044500566
4.31 0.0628794115722722
4.32 0.0625783822501016
4.33 0.0622784070931845
4.34 0.0619794767683751
4.35 0.0616815819918874
4.36 0.0613847135352516
4.37 0.0610888622139118
4.38 0.060794018919679
4.39 0.0605001745194175
4.4 0.0602073200420477
4.41 0.0599154464810653
4.42 0.059624544898459
4.43 0.0593346064870674
4.44 0.0590456222572204
4.45 0.0587575833078537
4.46 0.0584704811538983
4.47 0.0581843071531049
4.48 0.0578990522963428
4.49 0.0576147075951452
4.5 0.057331265994531
4.51 0.0570487163537794
4.52 0.0567670523518528
4.53 0.0564862647487789
4.54 0.056206345079428
4.55 0.0559272865067618
4.56 0.0556490758394895
4.57 0.0553717094890235
4.58 0.0550951775305002
4.59 0.054819471620683
4.6 0.0545445834989923
4.61 0.054270504895113
4.62 0.0539972275725308
4.63 0.0537247433188269
4.64 0.0534530439417702
4.65 0.0531821212600143
4.66 0.05291196714179
4.67 0.0526425734977064
4.68 0.0523739322134977
4.69 0.0521060350666694
4.7 0.0518388741188386
4.71 0.0515724412649008
4.72 0.0513067284571035
4.73 0.0510417276606844
4.74 0.0507774308469929
4.75 0.0505138299862634
4.76 0.0502509173173925
4.77 0.0499886842342218
4.78 0.0497271233164027
4.79 0.0494662263832818
4.8 0.049205985456021
4.81 0.0489463925402643
4.82 0.0486874399627899
4.83 0.0484291189096992
4.84 0.0481714222015222
4.85 0.0479143415919919
4.86 0.0476578693766921
4.87 0.0474019967004233
4.88 0.0471467164185246
4.89 0.0468920202305094
4.9 0.0466379001131868
4.91 0.0463843480305318
4.92 0.0461313559325992
4.93 0.0458789157538928
4.94 0.0456270194116892
4.95 0.0453756588043125
4.96 0.0451248258093721
4.97 0.0448745122820298
4.98 0.0446247100531494
4.99 0.0443754109272319
5 0.044126606683135
5.01 0.043878288975468
5.02 0.0436304497780756
5.03 0.043383081447161
5.04 0.043136172922195
5.05 0.0428897186166889
5.06 0.0426437095181659
5.07 0.0423981387320578
5.08 0.0421529906531843
5.09 0.0419082646045627
5.1 0.041663949193089
5.11 0.0414200357436565
5.12 0.0411765155278232
5.13 0.0409333797423134
5.14 0.0406906195421446
5.15 0.040448225995478
5.16 0.0402061901507818
5.17 0.0399645030476276
5.18 0.0397231554967057
5.19 0.0394821381918977
5.2 0.0392414419397012
5.21 0.0390010573657239
5.22 0.0387609750234171
5.23 0.0385211865112106
5.24 0.0382816787761424
5.25 0.0380424455017983
5.26 0.037803475712431
5.27 0.0375647594646789
5.28 0.0373262866992408
5.29 0.0370880472620196
5.3 0.0368500308493331
5.31 0.0366122270003812
5.32 0.036374625231837
5.33 0.0361372148341991
5.34 0.0358999851153967
5.35 0.0356629249299003
5.36 0.0354260231930815
5.37 0.0351892681195547
5.38 0.0349526491090004
5.39 0.0347161542074411
5.4 0.0344797715961713
5.41 0.034243492777256
5.42 0.0340072949360443
5.43 0.0337711763056247
5.44 0.0335351207437412
5.45 0.0332991156826115
5.46 0.0330631472523122
5.47 0.0328272029648886
5.48 0.032591269006107
5.49 0.0323553337961375
5.5 0.032119376444134
5.51 0.031883389755318
5.52 0.0316473561156181
5.53 0.0314112610615987
5.54 0.0311750891609622
5.55 0.0309388247952245
5.56 0.0307024519910597
5.57 0.0304659544124276
5.58 0.0302293160180519
5.59 0.0299925176593398
5.6 0.0297555437848654
5.61 0.029518375799436
5.62 0.0292809952404752
5.63 0.0290433831925383
5.64 0.0288055203197825
5.65 0.0285673865934087
5.66 0.0283289615323605
5.67 0.0280902241621233
5.68 0.0278511527406719
5.69 0.0276117249545342
5.7 0.027371917885656
5.71 0.0271317078325161
5.72 0.0268910703915546
5.73 0.0266499804112949
5.74 0.026408411853579
5.75 0.0261663378771063
5.76 0.0259237307327606
5.77 0.0256805616365939
5.78 0.0254368013073186
5.79 0.0251924178119377
5.8 0.0249473809824955
5.81 0.0247016553728201
5.82 0.0244552085784075
5.83 0.0242080030734431
5.84 0.0239600051790494
5.85 0.0237111728647428
5.86 0.023461466858415
5.87 0.0232108453781999
5.88 0.0229592646540911
5.89 0.0227066789619871
5.9 0.0224530405617402
5.91 0.0221982987718711
5.92 0.021942403471487
5.93 0.021685297641221
5.94 0.0214269244793227
5.95 0.0211672235621444
5.96 0.020906131270861
5.97 0.0206435807440025
5.98 0.0203795013955764
5.99 0.0201138188091557
6 0.0198464555976696
6.01 0.01957732657201
6.02 0.0193063407020634
6.03 0.0190334099613877
6.04 0.0187584374126136
6.05 0.018481302405555
6.06 0.0182019051253176
6.07 0.0179201214227939
6.08 0.0176358206490453
6.09 0.0173488659661549
6.1 0.0170591064005047
6.11 0.01676638092769
6.12 0.0164705168371321
6.13 0.0161713258719148
6.14 0.0158686041428251
6.15 0.0155621292860352
6.16 0.0152516590314684
6.17 0.0149369279932929
6.18 0.0146176441125458
6.19 0.0142934856647131
6.2 0.0139640959885878
6.21 0.0136290787736653
6.22 0.0132879897224579
6.23 0.0129403321258389
6.24 0.0125855425257566
6.25 0.0122229812442745
6.26 0.0118519161470053
6.27 0.0114715024012277
6.28 0.0110807572299727
6.29 0.010678526570006
6.3 0.0102634359185473
6.31 0.00983383831784518
6.32 0.00938771773081538
6.33 0.00892257287632695
6.34 0.00843523174887702
6.35 0.0079215724735852
6.36 0.00737607066057527
6.37 0.00679102690137895
6.38 0.00615514316034148
6.39 0.00545060123853461
6.4 0.00464629223329082
6.41 0.00367718459453586
6.42 0.0023473267488687
6.43 2.45479011323812e-06
6.44 1.14659520580654e-06
6.45 8.39465865356189e-07
6.46 6.84728462797853e-07
6.47 5.87209986973547e-07
6.48 5.18467687312903e-07
6.49 4.66596777902241e-07
6.5 4.25619705359083e-07
6.51 3.92161426826677e-07
6.52 3.64152544826819e-07
6.53 3.40232320787442e-07
6.54 3.19506948994718e-07
6.55 3.01302226363623e-07
6.56 2.85139707618353e-07
6.57 2.70659486586591e-07
6.58 2.57584934827399e-07
6.59 2.45699452505801e-07
6.6 2.34830684706159e-07
6.61 2.24839528548799e-07
6.62 2.15612304007827e-07
6.63 2.07055066422746e-07
6.64 1.99089401016746e-07
6.65 1.91649263981798e-07
6.66 1.84678575505659e-07
6.67 1.78129361918521e-07
6.68 1.71960304838955e-07
6.69 1.66135595884172e-07
6.7 1.60624023691329e-07
6.71 1.55398239467452e-07
6.72 1.50434161270593e-07
6.73 1.45710486994681e-07
6.74 1.41208293389923e-07
6.75 1.36910703697098e-07
6.76 1.32802610415158e-07
6.77 1.28870442713188e-07
6.78 1.2510197022028e-07
6.79 1.21486136649676e-07
6.8 1.18012918033707e-07
6.81 1.14673201375821e-07
6.82 1.11458680334615e-07
6.83 1.08361765170389e-07
6.84 1.05375504715889e-07
6.85 1.02493518509993e-07
6.86 9.9709937563692e-08
6.87 9.70193524902212e-08
6.88 9.44167679417028e-08
6.89 9.18975624604643e-08
6.9 8.94574530015441e-08
6.91 8.70924634982549e-08
6.92 8.47988969343412e-08
6.93 8.2573310468275e-08
6.94 8.04124932250377e-08
6.95 7.83134464223134e-08
6.96 7.62733655446364e-08
6.97 7.42896243224866e-08
6.98 7.23597603021387e-08
6.99 7.04814618236595e-08
7 6.86525562463732e-08
7.01 6.68709992839386e-08
7.02 6.51348653259844e-08
7.03 6.34423386401873e-08
7.04 6.17917053628535e-08
7.05 6.01813461938302e-08
7.06 5.86097297249126e-08
7.07 5.70754063369961e-08
7.08 5.55770026094484e-08
7.09 5.41132161918925e-08
7.1 5.26828110938836e-08
7.11 5.12846133516299e-08
7.12 4.99175070379425e-08
7.13 4.85804305830952e-08
7.14 4.72723733777554e-08
7.15 4.59923726335299e-08
7.16 4.47395104779549e-08
7.17 4.35129112632574e-08
7.18 4.23117390710511e-08
7.19 4.11351953955383e-08
7.2 3.99825169908937e-08
7.21 3.88529738690992e-08
7.22 3.77458674355322e-08
7.23 3.66605287517456e-08
7.24 3.55963169149217e-08
7.25 3.45526175450191e-08
7.26 3.3528841370998e-08
7.27 3.25244229088865e-08
7.28 3.15388192242665e-08
7.29 3.05715087732515e-08
7.3 2.96219903158201e-08
7.31 2.86897818964296e-08
7.32 2.77744198868315e-08
7.33 2.6875458086867e-08
7.34 2.59924668788363e-08
7.35 2.51250324319778e-08
7.36 2.42727559533823e-08
7.37 2.34352529822272e-08
7.38 2.26121527244025e-08
7.39 2.18030974248383e-08
7.4 2.10077417748556e-08
7.41 2.02257523525397e-08
7.42 1.94568070937009e-08
7.43 1.87005947915868e-08
7.44 1.79568146235241e-08
7.45 1.72251757027237e-08
7.46 1.65053966537014e-08
7.47 1.57972052098882e-08
7.48 1.51003378319985e-08
7.49 1.44145393459494e-08
7.5 1.37395625991424e-08
7.51 1.30751681339864e-08
7.52 1.24211238776829e-08
7.53 1.17772048472917e-08
7.54 1.11431928692028e-08
7.55 1.05188763121812e-08
7.56 9.90404983322243e-09
7.57 9.29851413547469e-09
7.58 8.70207573757708e-09
7.59 8.11454675376292e-09
7.6 7.53574468414153e-09
7.61 6.96549221460361e-09
7.62 6.40361702582874e-09
7.63 5.84995161091051e-09
7.64 5.3043331011407e-09
7.65 4.76660309950842e-09
7.66 4.23660752154288e-09
7.67 3.71419644307845e-09
7.68 3.19922395461851e-09
7.69 2.69154802194617e-09
7.7 2.19103035266915e-09
7.71 1.69753626840241e-09
7.72 1.21093458229338e-09
7.73 7.3109748166114e-10
7.74 2.57900415452186e-10
7.75 2.08778013685787e-10
7.76 6.69056152943929e-10
7.77 1.12304939873556e-09
7.78 1.57087029209026e-09
7.79 2.01262861027082e-09
7.8 2.4484314547741e-09
7.81 2.87838333589106e-09
7.82 3.3025862540022e-09
7.83 3.72113977771328e-09
7.84 4.13414111902693e-09
7.85 4.5416852056359e-09
7.86 4.94386475051615e-09
7.87 5.34077031890428e-09
7.88 5.7324903927716e-09
7.89 6.1191114329498e-09
7.9 6.50071793894653e-09
7.91 6.87739250660854e-09
7.92 7.24921588369392e-09
7.93 7.61626702343108e-09
7.94 7.97862313622491e-09
7.95 8.33635973942898e-09
7.96 8.68955070549821e-09
7.97 9.0382683083426e-09
7.98 9.38258326814864e-09
7.99 9.72256479461091e-09
8 1.00582806287138e-08
8.01 1.03897970830812e-08
8.02 1.0717179080934e-08
8.03 1.10404901937897e-08
8.04 1.13597926778777e-08
8.05 1.16751475093238e-08
8.06 1.19866144182296e-08
8.07 1.22942519215831e-08
8.08 1.25981173551329e-08
8.09 1.28982669042256e-08
8.1 1.31947556336124e-08
8.11 1.34876375163892e-08
8.12 1.37769654619194e-08
8.13 1.40627913429544e-08
8.14 1.43451660218465e-08
8.15 1.46241393759977e-08
8.16 1.48997603224742e-08
8.17 1.51720768418659e-08
8.18 1.54411360014827e-08
8.19 1.57069839776998e-08
8.2 1.59696660778305e-08
8.21 1.62292267611305e-08
8.22 1.64857096593593e-08
8.23 1.67391575965557e-08
8.24 1.69896126083712e-08
8.25 1.72371159607745e-08
8.26 1.74817081681926e-08
8.27 1.77234290111771e-08
8.28 1.79623175534717e-08
8.29 1.81984121587319e-08
8.3 1.84317505065917e-08
8.31 1.86623696084322e-08
8.32 1.88903058225604e-08
8.33 1.91155948691312e-08
8.34 1.9338271844457e-08
8.35 1.95583712350682e-08
8.36 1.97759269313468e-08
8.37 1.99909722407403e-08
8.38 2.02035399006482e-08
8.39 2.04136620909996e-08
8.4 2.06213704463296e-08
8.41 2.08266960678073e-08
8.42 2.10296695346326e-08
8.43 2.12303209154085e-08
8.44 2.14286797789456e-08
8.45 2.16247752049826e-08
8.46 2.18186357946122e-08
8.47 2.20102896802587e-08
8.48 2.21997645356011e-08
8.49 2.23870875851387e-08
8.5 2.25722856135275e-08
8.51 2.27553849746348e-08
8.52 2.29364116005075e-08
8.53 2.31153910098476e-08
8.54 2.32923483166653e-08
8.55 2.34673082382629e-08
8.56 2.364029510335e-08
8.57 2.38113328598779e-08
8.58 2.39804450825912e-08
8.59 2.41476549804139e-08
8.6 2.43129854038911e-08
8.61 2.44764588519674e-08
8.62 2.4638097479155e-08
8.63 2.47979231020879e-08
8.64 2.49559572061176e-08
8.65 2.5112220951847e-08
8.66 2.52667351811578e-08
8.67 2.54195204235365e-08
8.68 2.55705969019816e-08
8.69 2.57199845387414e-08
8.7 2.58677029610046e-08
8.71 2.60137715066362e-08
8.72 2.61582092294505e-08
8.73 2.6301034904481e-08
8.74 2.6442267033266e-08
8.75 2.65819238488454e-08
8.76 2.67200233207896e-08
8.77 2.68565831599101e-08
8.78 2.69916208229801e-08
8.79 2.71251535176299e-08
8.8 2.72571982063962e-08
8.81 2.73877716115463e-08
8.82 2.7516890219218e-08
8.83 2.76445702837739e-08
8.84 2.77708278314846e-08
8.85 2.78956786652454e-08
8.86 2.80191383679861e-08
8.87 2.81412223068978e-08
8.88 2.82619456368746e-08
8.89 2.83813233044561e-08
8.9 2.84993700513837e-08
8.91 2.86161004181929e-08
8.92 2.87315287475172e-08
8.93 2.88456691876752e-08
8.94 2.89585356958555e-08
8.95 2.90701420414315e-08
8.96 2.91805018092836e-08
8.97 2.92896284025003e-08
8.98 2.93975350459526e-08
8.99 2.95042347887434e-08
9 2.96097405078946e-08
9.01 2.97140649102456e-08
9.02 2.9817220536108e-08
9.03 2.99192197616615e-08
9.04 3.00200748014381e-08
9.05 3.01197977112569e-08
9.06 3.02184003911881e-08
9.07 3.03158945868847e-08
9.08 3.04122918935824e-08
9.09 3.0507603757311e-08
9.1 3.06018414781112e-08
9.11 3.0695016211796e-08
9.12 3.07871389724447e-08
9.13 3.08782206350504e-08
9.14 3.09682719371919e-08
9.15 3.10573034810909e-08
9.16 3.11453257364181e-08
9.17 3.12323490419524e-08
9.18 3.13183836075247e-08
9.19 3.14034395161653e-08
9.2 3.14875267261263e-08
9.21 3.15706550726817e-08
9.22 3.16528342701696e-08
9.23 3.17340739139445e-08
9.24 3.1814383481107e-08
9.25 3.18937723346181e-08
9.26 3.19722497224144e-08
9.27 3.20498247809064e-08
9.28 3.21265065361936e-08
9.29 3.22023039051764e-08
9.3 3.2277225698235e-08
9.31 3.23512806197435e-08
9.32 3.24244772703912e-08
9.33 3.2496824148145e-08
9.34 3.25683296508269e-08
9.35 3.2639002075836e-08
9.36 3.2708849623476e-08
9.37 3.2777880396992e-08
9.38 3.28461024048939e-08
9.39 3.29135235617068e-08
9.4 3.2980151689918e-08
9.41 3.30459945201568e-08
9.42 3.31110596946859e-08
9.43 3.31753547657377e-08
9.44 3.32388871996579e-08
9.45 3.33016643762972e-08
9.46 3.33636935907345e-08
9.47 3.34249820548458e-08
9.48 3.34855368978678e-08
9.49 3.35453651678537e-08
9.5 3.36044738332799e-08
9.51 3.36628697828752e-08
9.52 3.37205598287229e-08
9.53 3.37775507045769e-08
9.54 3.38338490698984e-08
9.55 3.38894615089209e-08
9.56 3.39443945326385e-08
9.57 3.39986545789661e-08
9.58 3.40522480135513e-08
9.59 3.41051811338781e-08
9.6 3.41574601651972e-08
9.61 3.42090912650566e-08
9.62 3.42600805229599e-08
9.63 3.4310433962196e-08
9.64 3.43601575392449e-08
9.65 3.44092571460333e-08
9.66 3.44577386098869e-08
9.67 3.45056076949973e-08
9.68 3.45528701030197e-08
9.69 3.45995314729489e-08
9.7 3.46455973849069e-08
9.71 3.46910733574109e-08
9.72 3.47359648494719e-08
9.73 3.47802772628176e-08
9.74 3.48240159404749e-08
9.75 3.48671861679845e-08
9.76 3.490979317643e-08
9.77 3.49518421395668e-08
9.78 3.49933381767277e-08
9.79 3.50342863534846e-08
9.8 3.50746916823534e-08
9.81 3.51145591220939e-08
9.82 3.51538935801652e-08
9.83 3.51926999114334e-08
9.84 3.52309829224674e-08
9.85 3.52687473666064e-08
9.86 3.53059979486588e-08
9.87 3.53427393265028e-08
9.88 3.53789761077282e-08
9.89 3.54147128527558e-08
9.9 3.54499540751534e-08
9.91 3.54847211029576e-08
9.92 3.55189854791706e-08
9.93 3.55527676369733e-08
9.94 3.55860719090903e-08
9.95 3.56189025840825e-08
9.96 3.56512639068906e-08
9.97 3.56831600793704e-08
9.98 3.57145952608205e-08
9.99 3.57455735685033e-08
10 3.57760990781555e-08


==> OU/OU-Strong.dat <==
9.765625e-04 1.300064e-03 3.125000e-02 9.765625e-04
3.906250e-03 5.242477e-03 6.250000e-02 3.906250e-03
1.562500e-02 2.081767e-02 1.250000e-01 1.562500e-02

==> OU/OU-Weak.dat <==
0.001953125 0.0003673616 0.04419417 0.001953125
0.00390625 0.0007190003 0.0625 0.00390625
0.0078125 0.001442748 0.08838835 0.0078125
0.015625 0.002891748 0.125 0.015625

==> OU/Xt.dat <==
-3.5497747009346616
-3.4753308566980516
-3.444375584091791
-3.406077212646764
-3.3548815403307506
-3.322866435724975
-3.269748473512626
-3.236799638199887
-3.208479781613667
-3.1987904106923772
-3.170524117486399
-3.1470164975678783
-3.125338994047108
-3.0863310968707274
-3.0800077424061962
-3.060812001605555
-3.04021273735686
-3.0129207848041633
-2.9914772001351517
-2.968370272420348
-2.95168132789295
-2.9396564397057094
-2.926488722989984
-2.893001549772114
-2.881036214227018
-2.869533280628389
-2.8573889542921798
-2.8191052163885186
-2.81239971005632
-2.799635129535655
-2.795047671995742
-2.7707795645815274
-2.7560663686972626
-2.7484772701293276
-2.713382429784934
-2.6895825490417975
-2.6783221551765184
-2.662797350845879
-2.6361977099788696
-2.6286957454012865
-2.605771347918567
-2.5957356999907604
-2.5860086240910047
-2.578856309456756
-2.562973354102446
-2.5517991173751255
-2.5184347746100686
-2.504572626296742
-2.4950908487145442
-2.470604030046859
-2.4518402298550193
-2.4401641166966024
-2.430691891241527
-2.414320326996199
-2.3900786730178716
-2.3842224733420645
-2.3745588506107653
-2.3602819059634492
-2.3347509959333377
-2.324573974420217
-2.3133768437255826
-2.2880825323568144
-2.2798910492704167
-2.2562470355423057
-2.240741076984476
-2.22121275769778
-2.2161488632737445
-2.206861028032116
-2.1848518972590836
-2.1695459968633104
-2.161931643189927
-2.1450134579121434
-2.138735993207863
-2.1111987514556696
-2.099220405793387
-2.087651205693586
-2.0802591074360164
-2.0651341055727546
-2.0481849107619015
-2.0381560539158405
-2.029981390675134
-2.0150983684675605
-1.9996088738838829
-1.9799918562639915
-1.9682866372315513
-1.964741742483103
-1.9564596344103946
-1.9323218566356428
-1.9171311833188467
-1.9083309837054647
-1.8923743244519546
-1.8830700823394113
-1.8683418188189467
-1.850063590430979
-1.8329097311004352
-1.8163101991201256
-1.8020318745375403
-1.7965480605758062
-1.7889180880001143
-1.7682800574062114
-1.7623358694540734
-1.7512508035294825
-1.732123493942195
-1.7209788907551429
-1.6947057489522108
-1.6895732460321664
-1.6782463486920227
-1.6704445102440457
-1.661687349689745
-1.6470850176745935
-1.625613758279906
-1.6207338308067463
-1.605165641213257
-1.5930432618854233
-1.5711856057875946
-1.567601752079994
-1.5530764120374538
-1.5373717806391372
-1.5337106307678134
-1.5303928056569827
-1.5070262045761877
-1.4816440917170564
-1.4783905600775709
-1.4611775664890319
-1.4435830106374632
-1.4376205164067357
-1.425211804347178
-1.4152852642252913
-1.3966289927805648
-1.3870661645874154
-1.3807818955677578
-1.3724971871485228
-1.3458173822499726
-1.3341314339837531
-1.3335990493159122
-1.3134769757143734
-1.2995557843141212
-1.294684239134086
-1.2860439093353735
-1.2562864137328953
-1.251018737331355
-1.2476952242400257
-1.2207158775811306
-1.2150490574603008
-1.1938059950966884
-1.1826187835082762
-1.1788528058831074
-1.1665547240640932
-1.1566197893484442
-1.1517569726098744
-1.1378069548236889
-1.1240380140734991
-1.1207775657796668
-1.1157956408697411
-1.102345239254288
-1.0912754863755472
-1.0692810564523052
-1.0526777728250467
-1.044982099636124
-1.0357636458099038
-1.0307093492976451
-1.0284074269821026
-1.0191424108658655
-0.9965248047320375
-0.9787194822080587
-0.9762908649627255
-0.9621581944113912
-0.9462182857876331
-0.9374625606035881
-0.912682834819202
-0.9095239992522828
-0.904040027798818
-0.8924653476112764
-0.8808612091467367
-0.8614782110156045
-0.8522738381818735
-0.838865094121215
-0.8336483818473593
-0.8144448928470034
-0.8049164832207973
-0.7995481748647861
-0.7830639481989617
-0.7737420091234467
-0.7633718428917337
-0.7571606827311813
-0.7524593523081634
-0.7366394280540061
-0.7285244711341313
-0.7202018833261247
-0.7137603839688692
-0.6936952407292488
-0.6768107464276991
-0.6655159078628804
-0.6588438572979105
-0.642355151181278
-0.6250274431364792
-0.620051784860236
-0.6121961000934811
-0.5940548190648163
-0.5891425324694451
-0.576982685386683
-0.5548004443459749
-0.540052963348965
-0.5277812006344799
-0.5181845273413667
-0.504014268264122
-0.4966807196232966
-0.48285413653459125
-0.4745985425757226
-0.4700915023711482
-0.4601437428739267
-0.4494507551840142
-0.4412903167253258
-0.4185049180505572
-0.40485477298043865
-0.39240435226829656
-0.38509589307250963
-0.37852756359452233
-0.35918620329136247
-0.3575644080871076
-0.3407125141283028
-0.3245785941385971
-0.32200646855199483
-0.31935495386273144
-0.3017633417996878
-0.2939581635435274
-0.28546056629291
-0.2737823347504513
-0.2646459729930486
-0.2484768904451718
-0.2313277940600305
-0.22297871749127388
-0.2159030020964824
-0.1935322481516773
-0.19213317591096893
-0.17211812362508397
-0.1707680861196326
-0.1588823622129773
-0.15179703137466138
-0.14246214921974917
-0.12100140095639361
-0.1124666536308984
-0.10696233092338718
-0.08762649999012732
-0.0746559668220388
-0.06556538841233753
-0.04953836589634736
-0.04614300382103804
-0.03779459748992914
-0.02695046007880981
-0.019656225656676903
-0.005823146238873518
0.008372288438199293
0.022200632771338605
0.027956010133700474
0.04247986316204352
0.05164251972216763
0.06186481492491002
0.07056952072686307
0.08470035665606894
0.09662078166860238
0.11038394965055719
0.12135653934217919
0.1305759662816155
0.1447245088029347
0.15815521805262395
0.16000255915654585
0.1799883712098183
0.1901703573452529
0.20083639143956758
0.2116540994086499
0.2391437311026299
0.2408870727615839
0.24661478975966553
0.25980566349585915
0.27762399971000495
0.2858718174894041
0.29331413912475174
0.29901857112671415
0.3174534035384441
0.3281925480552303
0.33987314777718647
0.34453375089281707
0.3517052771505398
0.3638141307778671
0.37532873829542085
0.388612957077034
0.39216905265504326
0.4133934981654243
0.4256714711831162
0.439726174270762
0.4466305492804247
0.459839912388616
0.4807145744499114
0.4957308612717198
0.4994998808151834
0.5061419722114244
0.5187870421828272
0.5208732357411531
0.5398293287420335
0.5512178832476523
0.5622985362853408
0.574885674806581
0.596644979229946
0.609762579039086
0.6174288809076116
0.6288561006203428
0.6365562110512397
0.6435585066228153
0.6573295803333119
0.668473040140434
0.6864176890032395
0.7054440123977865
0.7107265581238601
0.7267581875780362
0.7374981739078765
0.743623607134787
0.7565924709878512
0.76638799193627
0.7803671651204885
0.7823022340147413
0.810116446717869
0.8137073249876873
0.8351099359574267
0.837530791480742
0.8526175490260356
0.8631853897485908
0.8672001172083955
0.8886357543160706
0.8996447201182545
0.9123311354994896
0.926600357513728
0.931919023826424
0.9457010940089402
0.9611836053406668
0.9773742374588696
0.9871135275590994
0.9911571344115672
0.9967820876130912
1.0037668435715317
1.0146069717775077
1.0271084266509745
1.0567837319979834
1.0647093362384914
1.0696878387192215
1.0834382938710418
1.0902223315908708
1.107127050146334
1.120796839872772
1.1272933861392191
1.137595408234948
1.1527426094094604
1.1586985855246938
1.1837599888203671
1.1988542563842288
1.2182896509734158
1.2304683447975129
1.2403007739738539
1.2414974260048743
1.2567889650056556
1.264899038666974
1.2745615717447705
1.2934957779366192
1.301086762859129
1.3133486448857479
1.327947603696159
1.3372366999065861
1.3453090002811134
1.3629373702760872
1.382637253607318
1.384851266111374
1.4053251474197004
1.4160859840070101
1.4264048855569749
1.4338987337721307
1.4407763690543705
1.4552506096849303
1.463230820834007
1.4772820765357848
1.4842175873720245
1.5135901552528017
1.5158790310820016
1.5200767201874188
1.539377618729259
1.5515832333921566
1.5780747493543912
1.580204168840513
1.5954409089913024
1.6041958093846678
1.6217674263452315
1.627391548721653
1.6427016918451773
1.6542629916689429
1.6648104351083948
1.682548918389116
1.6980709772453875
1.7102650097488328
1.719119903057981
1.7289451226337398
1.7423947161097284
1.7571312508560775
1.769204408738878
1.7801869464810895
1.7980748710378482
1.822641613308339
1.8320588012352275
1.8374511384694228
1.846085930581877
1.8701626369951472
1.8746768321603005
1.8905422287509757
1.9029347522287345
1.9120218393276627
1.9288899658188698
1.9473613468325575
1.962236932300034
1.9799653421054295
1.9915184926054772
2.0060986425728555
2.0123749344505097
2.022320838898351
2.043840074694957
2.044820280397057
2.0789872011336965
2.0863738504108147
2.1018211499275994
2.111870646764959
2.118786117896108
2.1311337049647237
2.1449651966311345
2.1601651896837906
2.1849520725703377
2.1925787669263817
2.2006101354911443
2.2186668002359315
2.2318404100178553
2.2412790747650053
2.2581941060236197
2.2687214359720356
2.2865238768855543
2.3025538316434058
2.3194350065212177
2.3220492207530645
2.3336064970020858
2.360728312278233
2.364695235807895
2.369415141192441
2.409439315045092
2.4251915358051805
2.432225544214967
2.456757872878113
2.4639954386973093
2.484068150738141
2.496431074516807
2.51022431717815
2.5315520514937555
2.5570636311621047
2.561842470530013
2.5682430722116742
2.5915895994161446
2.6128920210736863
2.621203818405491
2.651075639341973
2.655058490196665
2.689923513163352
2.7039538052005505
2.709324708689003
2.7163861082583423
2.736346107163095
2.7567873691906795
2.765581233540353
2.7790225141166682
2.8253715070585352
2.8370733137295265
2.8496495101911377
2.8585737247428558
2.8845719662008404
2.8987349505413804
2.8999404450791886
2.9284784028943376
2.9464147572895127
2.9722570508700863
3.015443489324666
3.040074909026927
3.0462831562969424
3.05812836451727
3.080056861615836
3.096649688461813
3.099572018689203
3.178267403237629
3.188406377916011
3.2340294980537503
3.2687699976370577
3.284948536910834
3.3367236496858914
3.355374382750782
3.378317955715039
3.3887187124454012
3.455828663771159
3.5331837218766937

